BGPay: An Incentive-Compatible Mechanism for BGP Hijack Filtering

BGP hijacking remains a persistent threat as existing defenses, including RPKI/ROV suffer from a fundamental incentive misalignment: the networks best positioned to filter malicious announcements bear operational costs but receive no direct benefit, while the victim prefix owner captures all the value. We advocate a market-based alternative in which prefix owners post standing bounties for filtering invalid announcements of their prefixes, turning filtering from altruism into a private transaction. Our insight is that neither a propagating hijack nor its absence can hide from public route collectors, whose committed routing tables could become an independent root of trust for releasing funds of the bounty. We build on this insight to design BGPay, an escrow protocol in which filterers and monitors commit before either reveals, and a smart contract pays out on evidence rather than on the prefix owner's judgment. Analyzing 1K real hijack incidents, we find that today's collectors already provide enough visibility where it matters: ASes that are more important for containing the hijack are also highly visible from the public monitors. Hence, setting rewards proportionately to containment impact discourages misbehavior.

==> data/filterer_hijack_concentration_longer.csv <==
x,Combined,Tier1,Tier2,Tier3
0.00000,0.00000,0.00000,0.00000,0.00000
0.00500,0.02124,0.01004,0.01556,0.02223
0.01000,0.04207,0.02008,0.03113,0.04390
0.01500,0.06240,0.03012,0.04669,0.06514
0.02000,0.08246,0.04017,0.06165,0.08612
0.02500,0.10234,0.05021,0.07644,0.10687
0.03000,0.12197,0.06025,0.09122,0.12730
0.03500,0.14097,0.07029,0.10583,0.14701
0.04000,0.15924,0.08033,0.12028,0.16595
0.04500,0.17658,0.09037,0.13474,0.18406
0.05000,0.19380,0.10042,0.14857,0.20206
0.05500,0.21093,0.11046,0.16111,0.21999
0.06000,0.22791,0.12050,0.17364,0.23778
0.06500,0.24468,0.13054,0.18614,0.25507
0.07000,0.26057,0.14058,0.19829,0.27139
0.07500,0.27617,0.15062,0.21043,0.28769
0.08000,0.29177,0.16067,0.22258,0.30395
0.08500,0.30712,0.17071,0.23436,0.31984
0.09000,0.32223,0.18075,0.24608,0.33529
0.09500,0.33689,0.19079,0.25781,0.35052
0.10000,0.35145,0.20083,0.26921,0.36569
0.10500,0.36593,0.21087,0.28042,0.38078
0.11000,0.38027,0.22091,0.29164,0.39559
0.11500,0.39444,0.23096,0.30274,0.41031
0.12000,0.40854,0.24100,0.31369,0.42501
0.12500,0.42260,0.25104,0.32463,0.43970
0.13000,0.43666,0.26108,0.33550,0.45439
0.13500,0.45072,0.27112,0.34603,0.46904
0.14000,0.46474,0.28116,0.35655,0.48369
0.14500,0.47876,0.28994,0.36708,0.49830
0.15000,0.49273,0.29702,0.37758,0.51249
0.15500,0.50632,0.30410,0.38807,0.52608
0.16000,0.51935,0.31119,0.39857,0.53945
0.16500,0.53210,0.31827,0.40906,0.55245
0.17000,0.54452,0.32535,0.41956,0.56520
0.17500,0.55676,0.33243,0.43006,0.57761
0.18000,0.56871,0.33951,0.44051,0.58990
0.18500,0.58053,0.34660,0.45091,0.60190
0.19000,0.59209,0.35368,0.46132,0.61361
0.19500,0.60340,0.36076,0.47165,0.62509
0.20000,0.61445,0.36784,0.48178,0.63637
0.20500,0.62531,0.37493,0.49192,0.64751
0.21000,0.63600,0.38201,0.50199,0.65861
0.21500,0.64661,0.38909,0.51117,0.66964
0.22000,0.65715,0.39617,0.52035,0.68020
0.22500,0.66725,0.40326,0.52953,0.69067
0.23000,0.67728,0.41034,0.53860,0.70105
0.23500,0.68721,0.41742,0.54766,0.71135
0.24000,0.69705,0.42450,0.55671,0.72151
0.24500,0.70678,0.43159,0.56533,0.73163
0.25000,0.71646,0.43867,0.57367,0.74171
0.25500,0.72610,0.44575,0.58200,0.75174
0.26000,0.73571,0.45283,0.59002,0.76171
0.26500,0.74525,0.45992,0.59751,0.77161
0.27000,0.75473,0.46700,0.60501,0.78148
0.27500,0.76418,0.47408,0.61245,0.79124
0.28000,0.77363,0.48116,0.61959,0.80006
0.28500,0.78270,0.48825,0.62673,0.80818
0.29000,0.79113,0.49429,0.63386,0.81599
0.29500,0.79904,0.50016,0.64092,0.82356
0.30000,0.80682,0.50603,0.64796,0.83098
0.30500,0.81448,0.51190,0.65501,0.83824
0.31000,0.82182,0.51777,0.66204,0.84535
0.31500,0.82900,0.52364,0.66905,0.85223
0.32000,0.83598,0.52951,0.67607,0.85818
0.32500,0.84279,0.53538,0.68289,0.86332
0.33000,0.84946,0.54125,0.68948,0.86805
0.33500,0.85542,0.54712,0.69608,0.87249
0.34000,0.86058,0.55299,0.70263,0.87684
0.34500,0.86522,0.55886,0.70905,0.88108
0.35000,0.86955,0.56473,0.71547,0.88515
0.35500,0.87374,0.57060,0.72187,0.88916
0.36000,0.87784,0.57647,0.72787,0.89310
0.36500,0.88179,0.58234,0.73387,0.89690
0.37000,0.88568,0.58821,0.73987,0.90063
0.37500,0.88949,0.59407,0.74579,0.90429
0.38000,0.89324,0.59994,0.75170,0.90783
0.38500,0.89691,0.60581,0.75761,0.91123
0.39000,0.90048,0.61168,0.76348,0.91453
0.39500,0.90400,0.61755,0.76933,0.91763
0.40000,0.90744,0.62342,0.77518,0.92065
0.40500,0.91074,0.62929,0.78099,0.92363
0.41000,0.91394,0.63516,0.78675,0.92654
0.41500,0.91706,0.64103,0.79251,0.92937
0.42000,0.92000,0.64690,0.79827,0.93218
0.42500,0.92290,0.65277,0.80402,0.93489
0.43000,0.92575,0.65858,0.80978,0.93751
0.43500,0.92852,0.66423,0.81554,0.94009
0.44000,0.93124,0.66988,0.82124,0.94261
0.44500,0.93392,0.67553,0.82694,0.94506
0.45000,0.93655,0.68119,0.83264,0.94741
0.45500,0.93909,0.68684,0.83773,0.94959
0.46000,0.94156,0.69249,0.84253,0.95168
0.46500,0.94400,0.69814,0.84733,0.95369
0.47000,0.94635,0.70379,0.85170,0.95563
0.47500,0.94860,0.70944,0.85557,0.95754
0.48000,0.95070,0.71509,0.85944,0.95943
0.48500,0.95270,0.72074,0.86315,0.96126
0.49000,0.95463,0.72640,0.86633,0.96301
0.49500,0.95650,0.73205,0.86951,0.96471
0.50000,0.95833,0.73770,0.87269,0.96636
0.50500,0.96013,0.74335,0.87557,0.96801
0.51000,0.96189,0.74900,0.87845,0.96954
0.51500,0.96360,0.75465,0.88133,0.97103
0.52000,0.96524,0.76030,0.88411,0.97250
0.52500,0.96682,0.76596,0.88687,0.97383
0.53000,0.96840,0.77161,0.88963,0.97509
0.53500,0.96988,0.77726,0.89236,0.97625
0.54000,0.97131,0.78291,0.89506,0.97735
0.54500,0.97272,0.78856,0.89776,0.97831
0.55000,0.97407,0.79421,0.90042,0.97922
0.55500,0.97531,0.79986,0.90300,0.98008
0.56000,0.97652,0.80552,0.90557,0.98090
0.56500,0.97762,0.81117,0.90814,0.98168
0.57000,0.97868,0.81682,0.91053,0.98244
0.57500,0.97966,0.82013,0.91293,0.98316
0.58000,0.98055,0.82251,0.91533,0.98384
0.58500,0.98142,0.82489,0.91768,0.98450
0.59000,0.98223,0.82726,0.92002,0.98513
0.59500,0.98301,0.82964,0.92236,0.98574
0.60000,0.98376,0.83202,0.92460,0.98631
0.60500,0.98449,0.83439,0.92679,0.98686
0.61000,0.98517,0.83677,0.92898,0.98740
0.61500,0.98582,0.83915,0.93109,0.98791
0.62000,0.98644,0.84152,0.93310,0.98840
0.62500,0.98704,0.84390,0.93511,0.98887
0.63000,0.98761,0.84628,0.93712,0.98933
0.63500,0.98814,0.84866,0.93909,0.98978
0.64000,0.98867,0.85103,0.94107,0.99021
0.64500,0.98917,0.85341,0.94305,0.99063
0.65000,0.98966,0.85579,0.94495,0.99105
0.65500,0.99011,0.85816,0.94683,0.99143
0.66000,0.99056,0.86054,0.94872,0.99181
0.66500,0.99100,0.86292,0.95037,0.99219
0.67000,0.99140,0.86529,0.95193,0.99255
0.67500,0.99181,0.86767,0.95349,0.99289
0.68000,0.99220,0.87005,0.95497,0.99323
0.68500,0.99257,0.87243,0.95638,0.99356
0.69000,0.99293,0.87480,0.95779,0.99390
0.69500,0.99330,0.87718,0.95917,0.99421
0.70000,0.99362,0.87956,0.96049,0.99451
0.70500,0.99395,0.88193,0.96181,0.99480
0.71000,0.99427,0.88431,0.96313,0.99506
0.71500,0.99459,0.88667,0.96439,0.99531
0.72000,0.99489,0.88890,0.96565,0.99553
0.72500,0.99518,0.89113,0.96691,0.99575
0.73000,0.99545,0.89336,0.96804,0.99595
0.73500,0.99569,0.89559,0.96915,0.99612
0.74000,0.99594,0.89782,0.97026,0.99629
0.74500,0.99614,0.90006,0.97131,0.99646
0.75000,0.99635,0.90229,0.97233,0.99663
0.75500,0.99653,0.90452,0.97335,0.99680
0.76000,0.99669,0.90675,0.97437,0.99693
0.76500,0.99685,0.90898,0.97539,0.99705
0.77000,0.99701,0.91121,0.97641,0.99718
0.77500,0.99717,0.91344,0.97742,0.99731
0.78000,0.99730,0.91568,0.97835,0.99744
0.78500,0.99742,0.91791,0.97928,0.99756
0.79000,0.99754,0.92014,0.98021,0.99766
0.79500,0.99767,0.92237,0.98111,0.99774
0.80000,0.99779,0.92460,0.98201,0.99783
0.80500,0.99790,0.92683,0.98291,0.99791
0.81000,0.99798,0.92906,0.98372,0.99800
0.81500,0.99806,0.93130,0.98450,0.99808
0.82000,0.99814,0.93353,0.98528,0.99817
0.82500,0.99822,0.93576,0.98605,0.99825
0.83000,0.99830,0.93799,0.98680,0.99834
0.83500,0.99838,0.94022,0.98754,0.99842
0.84000,0.99846,0.94245,0.98829,0.99851
0.84500,0.99855,0.94468,0.98901,0.99859
0.85000,0.99863,0.94692,0.98973,0.99867
0.85500,0.99871,0.94915,0.99044,0.99876
0.86000,0.99879,0.95110,0.99110,0.99881
0.86500,0.99887,0.95285,0.99176,0.99886
0.87000,0.99895,0.95459,0.99242,0.99890
0.87500,0.99899,0.95634,0.99303,0.99894
0.88000,0.99903,0.95809,0.99363,0.99898
0.88500,0.99907,0.95983,0.99423,0.99903
0.89000,0.99911,0.96158,0.99482,0.99907
0.89500,0.99915,0.96333,0.99539,0.99911
0.90000,0.99919,0.96507,0.99596,0.99915
0.90500,0.99923,0.96682,0.99647,0.99920
0.91000,0.99927,0.96857,0.99689,0.99924
0.91500,0.99931,0.97031,0.99731,0.99928
0.92000,0.99935,0.97206,0.99773,0.99932
0.92500,0.99939,0.97380,0.99812,0.99936
0.93000,0.99943,0.97555,0.99851,0.99941
0.93500,0.99947,0.97730,0.99890,0.99945
0.94000,0.99951,0.97904,0.99910,0.99949
0.94500,0.99955,0.98079,0.99928,0.99953
0.95000,0.99959,0.98254,0.99946,0.99958
0.95500,0.99964,0.98428,0.99956,0.99962
0.96000,0.99968,0.98603,0.99962,0.99966
0.96500,0.99972,0.98778,0.99968,0.99970
0.97000,0.99976,0.98952,0.99974,0.99975
0.97500,0.99980,0.99127,0.99980,0.99979
0.98000,0.99984,0.99301,0.99986,0.99983
0.98500,0.99988,0.99476,0.99991,0.99987
0.99000,0.99992,0.99651,0.99994,0.99992
0.99500,0.99996,0.99825,0.99997,0.99996
1.00000,1.00000,1.00000,1.00000,1.00000


==> data/filterer_hijack_concentration_same.csv <==
x,Combined,Tier1,Tier2,Tier3
0.00000,0.00000,0.00000,0.00000,0.00000
0.00500,0.03286,0.01172,0.01468,0.03458
0.01000,0.06310,0.02343,0.02936,0.06500
0.01500,0.08984,0.03515,0.04404,0.09543
0.02000,0.11547,0.04686,0.05781,0.12334
0.02500,0.14090,0.05858,0.07123,0.14630
0.03000,0.16534,0.07029,0.08465,0.16861
0.03500,0.18800,0.08201,0.09800,0.19038
0.04000,0.20843,0.09373,0.11125,0.21093
0.04500,0.22758,0.10544,0.12450,0.23063
0.05000,0.24635,0.11716,0.13771,0.24992
0.05500,0.26486,0.12887,0.15067,0.26873
0.06000,0.28273,0.14059,0.16364,0.28712
0.06500,0.30032,0.15230,0.17660,0.30478
0.07000,0.31723,0.16402,0.18739,0.32180
0.07500,0.33351,0.17574,0.19790,0.33831
0.08000,0.34954,0.18745,0.20841,0.35408
0.08500,0.36516,0.19917,0.21889,0.36938
0.09000,0.38041,0.21088,0.22934,0.38425
0.09500,0.39492,0.22260,0.23979,0.39847
0.10000,0.40926,0.23431,0.25021,0.41219
0.10500,0.42311,0.24603,0.26054,0.42548
0.11000,0.43627,0.25775,0.27088,0.43833
0.11500,0.44915,0.26946,0.28121,0.45104
0.12000,0.46166,0.28118,0.29144,0.46345
0.12500,0.47379,0.29289,0.30166,0.47559
0.13000,0.48555,0.30461,0.31189,0.48750
0.13500,0.49704,0.31632,0.32185,0.49915
0.14000,0.50814,0.32804,0.33173,0.51050
0.14500,0.51897,0.33667,0.34161,0.52132
0.15000,0.52969,0.34118,0.35146,0.53161
0.15500,0.54017,0.34569,0.36128,0.54161
0.16000,0.55039,0.35020,0.37111,0.55144
0.16500,0.56042,0.35471,0.38084,0.56103
0.17000,0.57026,0.35922,0.39020,0.57036
0.17500,0.57984,0.36373,0.39957,0.57954
0.18000,0.58905,0.36824,0.40894,0.58861
0.18500,0.59776,0.37275,0.41809,0.59736
0.19000,0.60632,0.37725,0.42723,0.60588
0.19500,0.61471,0.38176,0.43637,0.61414
0.20000,0.62295,0.38627,0.44532,0.62234
0.20500,0.63091,0.39078,0.45417,0.63032
0.21000,0.63876,0.39529,0.46302,0.63814
0.21500,0.64649,0.39980,0.47153,0.64579
0.22000,0.65412,0.40431,0.47947,0.65334
0.22500,0.66153,0.40882,0.48741,0.66066
0.23000,0.66881,0.41333,0.49535,0.66777
0.23500,0.67591,0.41784,0.50329,0.67477
0.24000,0.68283,0.42235,0.51123,0.68166
0.24500,0.68969,0.42686,0.51917,0.68838
0.25000,0.69640,0.43137,0.52701,0.69498
0.25500,0.70296,0.43588,0.53484,0.70154
0.26000,0.70941,0.44039,0.54266,0.70798
0.26500,0.71578,0.44490,0.55030,0.71426
0.27000,0.72197,0.44941,0.55778,0.72054
0.27500,0.72797,0.45392,0.56527,0.72671
0.28000,0.73385,0.45843,0.57275,0.73277
0.28500,0.73966,0.46294,0.58023,0.73866
0.29000,0.74532,0.46737,0.58771,0.74446
0.29500,0.75088,0.47178,0.59520,0.75019
0.30000,0.75637,0.47619,0.60268,0.75582
0.30500,0.76179,0.48060,0.61016,0.76146
0.31000,0.76708,0.48501,0.61764,0.76709
0.31500,0.77237,0.48943,0.62512,0.77265
0.32000,0.77757,0.49384,0.63261,0.77812
0.32500,0.78269,0.49825,0.64009,0.78359
0.33000,0.78767,0.50266,0.64728,0.78903
0.33500,0.79255,0.50707,0.65408,0.79431
0.34000,0.79736,0.51148,0.66087,0.79946
0.34500,0.80211,0.51590,0.66762,0.80451
0.35000,0.80685,0.52031,0.67407,0.80920
0.35500,0.81160,0.52472,0.68053,0.81387
0.36000,0.81625,0.52913,0.68698,0.81849
0.36500,0.82086,0.53354,0.69309,0.82299
0.37000,0.82547,0.53796,0.69914,0.82750
0.37500,0.82998,0.54237,0.70520,0.83195
0.38000,0.83433,0.54678,0.71125,0.83623
0.38500,0.83867,0.55119,0.71731,0.84042
0.39000,0.84283,0.55560,0.72336,0.84448
0.39500,0.84677,0.56001,0.72920,0.84849
0.40000,0.85070,0.56443,0.73457,0.85235
0.40500,0.85459,0.56884,0.73994,0.85621
0.41000,0.85839,0.57325,0.74529,0.85994
0.41500,0.86219,0.57766,0.75020,0.86362
0.42000,0.86594,0.58207,0.75512,0.86712
0.42500,0.86954,0.58648,0.76003,0.87050
0.43000,0.87306,0.59084,0.76464,0.87379
0.43500,0.87645,0.59506,0.76915,0.87701
0.44000,0.87981,0.59927,0.77366,0.88023
0.44500,0.88307,0.60349,0.77804,0.88345
0.45000,0.88632,0.60770,0.78227,0.88657
0.45500,0.88946,0.61192,0.78649,0.88963
0.46000,0.89257,0.61613,0.79067,0.89268
0.46500,0.89552,0.62035,0.79467,0.89558
0.47000,0.89837,0.62457,0.79867,0.89848
0.47500,0.90115,0.62878,0.80267,0.90137
0.48000,0.90387,0.63300,0.80635,0.90427
0.48500,0.90658,0.63721,0.81001,0.90704
0.49000,0.90929,0.64143,0.81366,0.90978
0.49500,0.91188,0.64564,0.81710,0.91252
0.50000,0.91446,0.64986,0.82041,0.91512
0.50500,0.91700,0.65408,0.82372,0.91770
0.51000,0.91944,0.65829,0.82702,0.92019
0.51500,0.92188,0.66251,0.83027,0.92260
0.52000,0.92432,0.66672,0.83353,0.92502
0.52500,0.92674,0.67094,0.83678,0.92734
0.53000,0.92905,0.67515,0.83998,0.92955
0.53500,0.93135,0.67937,0.84318,0.93164
0.54000,0.93359,0.68359,0.84637,0.93373
0.54500,0.93576,0.68780,0.84948,0.93567
0.55000,0.93787,0.69202,0.85257,0.93760
0.55500,0.93991,0.69623,0.85565,0.93952
0.56000,0.94194,0.70045,0.85873,0.94129
0.56500,0.94387,0.70466,0.86182,0.94306
0.57000,0.94573,0.70888,0.86490,0.94484
0.57500,0.94749,0.71292,0.86794,0.94661
0.58000,0.94926,0.71689,0.87086,0.94836
0.58500,0.95089,0.72086,0.87377,0.94997
0.59000,0.95252,0.72483,0.87668,0.95158
0.59500,0.95410,0.72880,0.87954,0.95318
0.60000,0.95560,0.73277,0.88240,0.95479
0.60500,0.95709,0.73674,0.88525,0.95626
0.61000,0.95858,0.74071,0.88803,0.95771
0.61500,0.96007,0.74468,0.89077,0.95916
0.62000,0.96144,0.74866,0.89351,0.96061
0.62500,0.96280,0.75263,0.89623,0.96206
0.63000,0.96416,0.75660,0.89892,0.96351
0.63500,0.96551,0.76057,0.90160,0.96496
0.64000,0.96673,0.76454,0.90425,0.96635
0.64500,0.96795,0.76851,0.90671,0.96764
0.65000,0.96917,0.77248,0.90917,0.96893
0.65500,0.97039,0.77645,0.91162,0.97021
0.66000,0.97161,0.78042,0.91393,0.97150
0.66500,0.97283,0.78439,0.91622,0.97277
0.67000,0.97401,0.78836,0.91850,0.97390
0.67500,0.97510,0.79233,0.92075,0.97503
0.68000,0.97618,0.79630,0.92298,0.97615
0.68500,0.97727,0.80027,0.92521,0.97728
0.69000,0.97835,0.80424,0.92742,0.97841
0.69500,0.97936,0.80821,0.92959,0.97939
0.70000,0.98031,0.81218,0.93176,0.98036
0.70500,0.98126,0.81616,0.93393,0.98128
0.71000,0.98221,0.82013,0.93593,0.98209
0.71500,0.98316,0.82398,0.93793,0.98289
0.72000,0.98399,0.82711,0.93993,0.98370
0.72500,0.98481,0.83025,0.94180,0.98445
0.73000,0.98559,0.83339,0.94363,0.98510
0.73500,0.98627,0.83653,0.94545,0.98574
0.74000,0.98695,0.83966,0.94728,0.98638
0.74500,0.98763,0.84280,0.94911,0.98702
0.75000,0.98822,0.84594,0.95094,0.98750
0.75500,0.98876,0.84908,0.95273,0.98798
0.76000,0.98930,0.85221,0.95439,0.98847
0.76500,0.98984,0.85535,0.95605,0.98895
0.77000,0.99027,0.85849,0.95770,0.98943
0.77500,0.99068,0.86162,0.95936,0.98991
0.78000,0.99109,0.86476,0.96101,0.99040
0.78500,0.99149,0.86790,0.96267,0.99074
0.79000,0.99190,0.87104,0.96429,0.99106
0.79500,0.99231,0.87417,0.96589,0.99139
0.80000,0.99267,0.87731,0.96749,0.99171
0.80500,0.99294,0.88045,0.96903,0.99203
0.81000,0.99321,0.88359,0.97046,0.99235
0.81500,0.99348,0.88672,0.97189,0.99267
0.82000,0.99375,0.88986,0.97331,0.99299
0.82500,0.99402,0.89300,0.97468,0.99332
0.83000,0.99429,0.89613,0.97605,0.99364
0.83500,0.99456,0.89927,0.97742,0.99396
0.84000,0.99484,0.90241,0.97875,0.99428
0.84500,0.99511,0.90555,0.98006,0.99460
0.85000,0.99538,0.90868,0.98138,0.99493
0.85500,0.99565,0.91182,0.98263,0.99525
0.86000,0.99592,0.91490,0.98383,0.99549
0.86500,0.99619,0.91794,0.98503,0.99565
0.87000,0.99646,0.92098,0.98620,0.99582
0.87500,0.99661,0.92402,0.98729,0.99598
0.88000,0.99675,0.92706,0.98837,0.99614
0.88500,0.99688,0.93010,0.98946,0.99630
0.89000,0.99702,0.93314,0.99049,0.99646
0.89500,0.99715,0.93618,0.99152,0.99662
0.90000,0.99729,0.93922,0.99255,0.99678
0.90500,0.99742,0.94225,0.99342,0.99694
0.91000,0.99756,0.94529,0.99422,0.99710
0.91500,0.99769,0.94833,0.99502,0.99726
0.92000,0.99783,0.95137,0.99580,0.99742
0.92500,0.99797,0.95441,0.99654,0.99759
0.93000,0.99810,0.95745,0.99728,0.99775
0.93500,0.99824,0.96049,0.99798,0.99791
0.94000,0.99837,0.96353,0.99832,0.99807
0.94500,0.99851,0.96657,0.99866,0.99823
0.95000,0.99864,0.96961,0.99901,0.99839
0.95500,0.99878,0.97265,0.99916,0.99855
0.96000,0.99892,0.97569,0.99927,0.99871
0.96500,0.99905,0.97873,0.99939,0.99887
0.97000,0.99919,0.98176,0.99950,0.99903
0.97500,0.99932,0.98480,0.99962,0.99920
0.98000,0.99946,0.98784,0.99973,0.99936
0.98500,0.99959,0.99088,0.99983,0.99952
0.99000,0.99973,0.99392,0.99989,0.99968
0.99500,0.99986,0.99696,0.99994,0.99984
1.00000,1.00000,1.00000,1.00000,1.00000


==> data/filterer_reward_concentration_longer.csv <==
x,Combined,Tier1,Tier2,Tier3
0.00000,0.00000,0.00000,0.00000,0.00000
0.00500,0.34151,0.00210,0.16222,0.09523
0.01000,0.49334,0.00421,0.25075,0.12552
0.01500,0.59818,0.00631,0.32347,0.13499
0.02000,0.68282,0.00841,0.37350,0.13931
0.02500,0.75875,0.01051,0.41350,0.14278
0.03000,0.80667,0.01262,0.44616,0.14583
0.03500,0.84416,0.01472,0.47563,0.14782
0.04000,0.87412,0.01682,0.50184,0.14935
0.04500,0.89755,0.01893,0.52773,0.15069
0.05000,0.91485,0.02103,0.55308,0.15173
0.05500,0.92920,0.02313,0.57644,0.15225
0.06000,0.94039,0.02523,0.59538,0.15236
0.06500,0.95043,0.02734,0.60912,0.15237
0.07000,0.95939,0.02944,0.62147,0.15237
0.07500,0.96696,0.03154,0.63356,0.15237
0.08000,0.97214,0.03364,0.64500,0.15237
0.08500,0.97720,0.03549,0.65531,0.15237
0.09000,0.98225,0.03683,0.66497,0.15237
0.09500,0.98714,0.03817,0.67364,0.15237
0.10000,0.99097,0.03950,0.68136,0.15237
0.10500,0.99368,0.04084,0.68885,0.15237
0.11000,0.99595,0.04218,0.69578,0.15237
0.11500,0.99778,0.04351,0.70163,0.15237
0.12000,0.99906,0.04485,0.70680,0.15237
0.12500,0.99973,0.04619,0.71155,0.15237
0.13000,0.99995,0.04753,0.71570,0.15237
0.13500,1.00000,0.04886,0.71965,0.15237
0.14000,1.00000,0.05020,0.72325,0.15237
0.14500,1.00000,0.05154,0.72650,0.15237
0.15000,1.00000,0.05287,0.72957,0.15237
0.15500,1.00000,0.05421,0.73264,0.15237
0.16000,1.00000,0.05555,0.73568,0.15237
0.16500,1.00000,0.05689,0.73846,0.15237
0.17000,1.00000,0.05801,0.74115,0.15237
0.17500,1.00000,0.05903,0.74365,0.15237
0.18000,1.00000,0.06006,0.74603,0.15237
0.18500,1.00000,0.06108,0.74805,0.15237
0.19000,1.00000,0.06210,0.74958,0.15237
0.19500,1.00000,0.06312,0.75112,0.15237
0.20000,1.00000,0.06414,0.75265,0.15237
0.20500,1.00000,0.06517,0.75419,0.15237
0.21000,1.00000,0.06619,0.75573,0.15237
0.21500,1.00000,0.06721,0.75726,0.15237
0.22000,1.00000,0.06823,0.75878,0.15237
0.22500,1.00000,0.06925,0.76020,0.15237
0.23000,1.00000,0.07028,0.76153,0.15237
0.23500,1.00000,0.07130,0.76269,0.15237
0.24000,1.00000,0.07232,0.76357,0.15237
0.24500,1.00000,0.07334,0.76432,0.15237
0.25000,1.00000,0.07436,0.76487,0.15237
0.25500,1.00000,0.07463,0.76524,0.15237
0.26000,1.00000,0.07490,0.76555,0.15237
0.26500,1.00000,0.07516,0.76572,0.15237
0.27000,1.00000,0.07543,0.76580,0.15237
0.27500,1.00000,0.07570,0.76586,0.15237
0.28000,1.00000,0.07596,0.76586,0.15237
0.28500,1.00000,0.07623,0.76586,0.15237
0.29000,1.00000,0.07649,0.76586,0.15237
0.29500,1.00000,0.07676,0.76586,0.15237
0.30000,1.00000,0.07703,0.76586,0.15237
0.30500,1.00000,0.07729,0.76586,0.15237
0.31000,1.00000,0.07756,0.76586,0.15237
0.31500,1.00000,0.07783,0.76586,0.15237
0.32000,1.00000,0.07809,0.76586,0.15237
0.32500,1.00000,0.07836,0.76586,0.15237
0.33000,1.00000,0.07863,0.76586,0.15237
0.33500,1.00000,0.07886,0.76586,0.15237
0.34000,1.00000,0.07904,0.76586,0.15237
0.34500,1.00000,0.07922,0.76586,0.15237
0.35000,1.00000,0.07940,0.76586,0.15237
0.35500,1.00000,0.07957,0.76586,0.15237
0.36000,1.00000,0.07975,0.76586,0.15237
0.36500,1.00000,0.07993,0.76586,0.15237
0.37000,1.00000,0.08011,0.76586,0.15237
0.37500,1.00000,0.08028,0.76586,0.15237
0.38000,1.00000,0.08046,0.76586,0.15237
0.38500,1.00000,0.08064,0.76586,0.15237
0.39000,1.00000,0.08082,0.76586,0.15237
0.39500,1.00000,0.08100,0.76586,0.15237
0.40000,1.00000,0.08117,0.76586,0.15237
0.40500,1.00000,0.08135,0.76586,0.15237
0.41000,1.00000,0.08153,0.76586,0.15237
0.41500,1.00000,0.08171,0.76586,0.15237
0.42000,1.00000,0.08177,0.76586,0.15237
0.42500,1.00000,0.08177,0.76586,0.15237
0.43000,1.00000,0.08177,0.76586,0.15237
0.43500,1.00000,0.08177,0.76586,0.15237
0.44000,1.00000,0.08177,0.76586,0.15237
0.44500,1.00000,0.08177,0.76586,0.15237
0.45000,1.00000,0.08177,0.76586,0.15237
0.45500,1.00000,0.08177,0.76586,0.15237
0.46000,1.00000,0.08177,0.76586,0.15237
0.46500,1.00000,0.08177,0.76586,0.15237
0.47000,1.00000,0.08177,0.76586,0.15237
0.47500,1.00000,0.08177,0.76586,0.15237
0.48000,1.00000,0.08177,0.76586,0.15237
0.48500,1.00000,0.08177,0.76586,0.15237
0.49000,1.00000,0.08177,0.76586,0.15237
0.49500,1.00000,0.08177,0.76586,0.15237
0.50000,1.00000,0.08177,0.76586,0.15237
0.50500,1.00000,0.08177,0.76586,0.15237
0.51000,1.00000,0.08177,0.76586,0.15237
0.51500,1.00000,0.08177,0.76586,0.15237
0.52000,1.00000,0.08177,0.76586,0.15237
0.52500,1.00000,0.08177,0.76586,0.15237
0.53000,1.00000,0.08177,0.76586,0.15237
0.53500,1.00000,0.08177,0.76586,0.15237
0.54000,1.00000,0.08177,0.76586,0.15237
0.54500,1.00000,0.08177,0.76586,0.15237
0.55000,1.00000,0.08177,0.76586,0.15237
0.55500,1.00000,0.08177,0.76586,0.15237
0.56000,1.00000,0.08177,0.76586,0.15237
0.56500,1.00000,0.08177,0.76586,0.15237
0.57000,1.00000,0.08177,0.76586,0.15237
0.57500,1.00000,0.08177,0.76586,0.15237
0.58000,1.00000,0.08177,0.76586,0.15237
0.58500,1.00000,0.08177,0.76586,0.15237
0.59000,1.00000,0.08177,0.76586,0.15237
0.59500,1.00000,0.08177,0.76586,0.15237
0.60000,1.00000,0.08177,0.76586,0.15237
0.60500,1.00000,0.08177,0.76586,0.15237
0.61000,1.00000,0.08177,0.76586,0.15237
0.61500,1.00000,0.08177,0.76586,0.15237
0.62000,1.00000,0.08177,0.76586,0.15237
0.62500,1.00000,0.08177,0.76586,0.15237
0.63000,1.00000,0.08177,0.76586,0.15237
0.63500,1.00000,0.08177,0.76586,0.15237
0.64000,1.00000,0.08177,0.76586,0.15237
0.64500,1.00000,0.08177,0.76586,0.15237
0.65000,1.00000,0.08177,0.76586,0.15237
0.65500,1.00000,0.08177,0.76586,0.15237
0.66000,1.00000,0.08177,0.76586,0.15237
0.66500,1.00000,0.08177,0.76586,0.15237
0.67000,1.00000,0.08177,0.76586,0.15237
0.67500,1.00000,0.08177,0.76586,0.15237
0.68000,1.00000,0.08177,0.76586,0.15237
0.68500,1.00000,0.08177,0.76586,0.15237
0.69000,1.00000,0.08177,0.76586,0.15237
0.69500,1.00000,0.08177,0.76586,0.15237
0.70000,1.00000,0.08177,0.76586,0.15237
0.70500,1.00000,0.08177,0.76586,0.15237
0.71000,1.00000,0.08177,0.76586,0.15237
0.71500,1.00000,0.08177,0.76586,0.15237
0.72000,1.00000,0.08177,0.76586,0.15237
0.72500,1.00000,0.08177,0.76586,0.15237
0.73000,1.00000,0.08177,0.76586,0.15237
0.73500,1.00000,0.08177,0.76586,0.15237
0.74000,1.00000,0.08177,0.76586,0.15237
0.74500,1.00000,0.08177,0.76586,0.15237
0.75000,1.00000,0.08177,0.76586,0.15237
0.75500,1.00000,0.08177,0.76586,0.15237
0.76000,1.00000,0.08177,0.76586,0.15237
0.76500,1.00000,0.08177,0.76586,0.15237
0.77000,1.00000,0.08177,0.76586,0.15237
0.77500,1.00000,0.08177,0.76586,0.15237
0.78000,1.00000,0.08177,0.76586,0.15237
0.78500,1.00000,0.08177,0.76586,0.15237
0.79000,1.00000,0.08177,0.76586,0.15237
0.79500,1.00000,0.08177,0.76586,0.15237
0.80000,1.00000,0.08177,0.76586,0.15237
0.80500,1.00000,0.08177,0.76586,0.15237
0.81000,1.00000,0.08177,0.76586,0.15237
0.81500,1.00000,0.08177,0.76586,0.15237
0.82000,1.00000,0.08177,0.76586,0.15237
0.82500,1.00000,0.08177,0.76586,0.15237
0.83000,1.00000,0.08177,0.76586,0.15237
0.83500,1.00000,0.08177,0.76586,0.15237
0.84000,1.00000,0.08177,0.76586,0.15237
0.84500,1.00000,0.08177,0.76586,0.15237
0.85000,1.00000,0.08177,0.76586,0.15237
0.85500,1.00000,0.08177,0.76586,0.15237
0.86000,1.00000,0.08177,0.76586,0.15237
0.86500,1.00000,0.08177,0.76586,0.15237
0.87000,1.00000,0.08177,0.76586,0.15237
0.87500,1.00000,0.08177,0.76586,0.15237
0.88000,1.00000,0.08177,0.76586,0.15237
0.88500,1.00000,0.08177,0.76586,0.15237
0.89000,1.00000,0.08177,0.76586,0.15237
0.89500,1.00000,0.08177,0.76586,0.15237
0.90000,1.00000,0.08177,0.76586,0.15237
0.90500,1.00000,0.08177,0.76586,0.15237
0.91000,1.00000,0.08177,0.76586,0.15237
0.91500,1.00000,0.08177,0.76586,0.15237
0.92000,1.00000,0.08177,0.76586,0.15237
0.92500,1.00000,0.08177,0.76586,0.15237
0.93000,1.00000,0.08177,0.76586,0.15237
0.93500,1.00000,0.08177,0.76586,0.15237
0.94000,1.00000,0.08177,0.76586,0.15237
0.94500,1.00000,0.08177,0.76586,0.15237
0.95000,1.00000,0.08177,0.76586,0.15237
0.95500,1.00000,0.08177,0.76586,0.15237
0.96000,1.00000,0.08177,0.76586,0.15237
0.96500,1.00000,0.08177,0.76586,0.15237
0.97000,1.00000,0.08177,0.76586,0.15237
0.97500,1.00000,0.08177,0.76586,0.15237
0.98000,1.00000,0.08177,0.76586,0.15237
0.98500,1.00000,0.08177,0.76586,0.15237
0.99000,1.00000,0.08177,0.76586,0.15237
0.99500,1.00000,0.08177,0.76586,0.15237
1.00000,1.00000,0.08177,0.76586,0.15237


==> data/filterer_reward_concentration_longer_old.csv <==
x,Combined,Tier1,Tier2,Tier3
0.00000,0.00000,0.00000,0.00000,0.00000
0.00500,0.34151,0.01500,0.08940,0.44623
0.01000,0.49334,0.03000,0.17879,0.66399
0.01500,0.59818,0.04500,0.26819,0.76293
0.02000,0.68282,0.06001,0.32598,0.82441
0.02500,0.75875,0.07501,0.37454,0.86649
0.03000,0.80667,0.09001,0.42310,0.89396
0.03500,0.84416,0.10501,0.46033,0.91609
0.04000,0.87412,0.12001,0.48821,0.93380
0.04500,0.89755,0.13501,0.51609,0.94648
0.05000,0.91485,0.15002,0.54221,0.95889
0.05500,0.92920,0.16502,0.56467,0.97092
0.06000,0.94039,0.18002,0.58712,0.97909
0.06500,0.95043,0.19502,0.60900,0.98513
0.07000,0.95939,0.21002,0.62552,0.99033
0.07500,0.96696,0.22502,0.64204,0.99462
0.08000,0.97214,0.24003,0.65856,0.99761
0.08500,0.97720,0.25503,0.67292,0.99924
0.09000,0.98225,0.27003,0.68697,0.99981
0.09500,0.98714,0.28503,0.70102,1.00000
0.10000,0.99097,0.30003,0.71507,1.00000
0.10500,0.99368,0.31503,0.72912,1.00000
0.11000,0.99595,0.33004,0.74317,1.00000
0.11500,0.99778,0.34504,0.75685,1.00000
0.12000,0.99906,0.36004,0.77003,1.00000
0.12500,0.99973,0.37504,0.78321,1.00000
0.13000,0.99995,0.39004,0.79612,1.00000
0.13500,1.00000,0.40504,0.80794,1.00000
0.14000,1.00000,0.42005,0.81976,1.00000
0.14500,1.00000,0.43271,0.83159,1.00000
0.15000,1.00000,0.44225,0.83839,1.00000
0.15500,1.00000,0.45178,0.84504,1.00000
0.16000,1.00000,0.46132,0.85168,1.00000
0.16500,1.00000,0.47086,0.85820,1.00000
0.17000,1.00000,0.48040,0.86467,1.00000
0.17500,1.00000,0.48994,0.87115,1.00000
0.18000,1.00000,0.49948,0.87737,1.00000
0.18500,1.00000,0.50902,0.88335,1.00000
0.19000,1.00000,0.51856,0.88933,1.00000
0.19500,1.00000,0.52809,0.89511,1.00000
0.20000,1.00000,0.53763,0.90042,1.00000
0.20500,1.00000,0.54717,0.90573,1.00000
0.21000,1.00000,0.55671,0.91103,1.00000
0.21500,1.00000,0.56625,0.91623,1.00000
0.22000,1.00000,0.57579,0.92143,1.00000
0.22500,1.00000,0.58533,0.92663,1.00000
0.23000,1.00000,0.59487,0.93054,1.00000
0.23500,1.00000,0.60440,0.93419,1.00000
0.24000,1.00000,0.61394,0.93784,1.00000
0.24500,1.00000,0.62348,0.94112,1.00000
0.25000,1.00000,0.63302,0.94416,1.00000
0.25500,1.00000,0.64256,0.94721,1.00000
0.26000,1.00000,0.65210,0.95006,1.00000
0.26500,1.00000,0.66164,0.95260,1.00000
0.27000,1.00000,0.67118,0.95515,1.00000
0.27500,1.00000,0.68072,0.95764,1.00000
0.28000,1.00000,0.69025,0.95985,1.00000
0.28500,1.00000,0.69979,0.96206,1.00000
0.29000,1.00000,0.70740,0.96427,1.00000
0.29500,1.00000,0.71470,0.96606,1.00000
0.30000,1.00000,0.72199,0.96782,1.00000
0.30500,1.00000,0.72928,0.96958,1.00000
0.31000,1.00000,0.73657,0.97127,1.00000
0.31500,1.00000,0.74386,0.97294,1.00000
0.32000,1.00000,0.75115,0.97461,1.00000
0.32500,1.00000,0.75844,0.97627,1.00000
0.33000,1.00000,0.76573,0.97794,1.00000
0.33500,1.00000,0.77302,0.97960,1.00000
0.34000,1.00000,0.78031,0.98118,1.00000
0.34500,1.00000,0.78760,0.98250,1.00000
0.35000,1.00000,0.79490,0.98382,1.00000
0.35500,1.00000,0.80219,0.98513,1.00000
0.36000,1.00000,0.80948,0.98596,1.00000
0.36500,1.00000,0.81677,0.98680,1.00000
0.37000,1.00000,0.82406,0.98763,1.00000
0.37500,1.00000,0.83135,0.98846,1.00000
0.38000,1.00000,0.83864,0.98930,1.00000
0.38500,1.00000,0.84593,0.99013,1.00000
0.39000,1.00000,0.85322,0.99096,1.00000
0.39500,1.00000,0.86051,0.99180,1.00000
0.40000,1.00000,0.86780,0.99263,1.00000
0.40500,1.00000,0.87510,0.99346,1.00000
0.41000,1.00000,0.88239,0.99428,1.00000
0.41500,1.00000,0.88968,0.99510,1.00000
0.42000,1.00000,0.89697,0.99591,1.00000
0.42500,1.00000,0.90426,0.99662,1.00000
0.43000,1.00000,0.91001,0.99734,1.00000
0.43500,1.00000,0.91191,0.99805,1.00000
0.44000,1.00000,0.91381,0.99865,1.00000
0.44500,1.00000,0.91571,0.99923,1.00000
0.45000,1.00000,0.91761,0.99981,1.00000
0.45500,1.00000,0.91951,1.00000,1.00000
0.46000,1.00000,0.92141,1.00000,1.00000
0.46500,1.00000,0.92331,1.00000,1.00000
0.47000,1.00000,0.92521,1.00000,1.00000
0.47500,1.00000,0.92711,1.00000,1.00000
0.48000,1.00000,0.92901,1.00000,1.00000
0.48500,1.00000,0.93091,1.00000,1.00000
0.49000,1.00000,0.93281,1.00000,1.00000
0.49500,1.00000,0.93471,1.00000,1.00000
0.50000,1.00000,0.93661,1.00000,1.00000
0.50500,1.00000,0.93851,1.00000,1.00000
0.51000,1.00000,0.94041,1.00000,1.00000
0.51500,1.00000,0.94231,1.00000,1.00000
0.52000,1.00000,0.94421,1.00000,1.00000
0.52500,1.00000,0.94611,1.00000,1.00000
0.53000,1.00000,0.94801,1.00000,1.00000
0.53500,1.00000,0.94991,1.00000,1.00000
0.54000,1.00000,0.95181,1.00000,1.00000
0.54500,1.00000,0.95371,1.00000,1.00000
0.55000,1.00000,0.95561,1.00000,1.00000
0.55500,1.00000,0.95751,1.00000,1.00000
0.56000,1.00000,0.95941,1.00000,1.00000
0.56500,1.00000,0.96131,1.00000,1.00000
0.57000,1.00000,0.96321,1.00000,1.00000
0.57500,1.00000,0.96466,1.00000,1.00000
0.58000,1.00000,0.96593,1.00000,1.00000
0.58500,1.00000,0.96720,1.00000,1.00000
0.59000,1.00000,0.96847,1.00000,1.00000
0.59500,1.00000,0.96974,1.00000,1.00000
0.60000,1.00000,0.97100,1.00000,1.00000
0.60500,1.00000,0.97227,1.00000,1.00000
0.61000,1.00000,0.97354,1.00000,1.00000
0.61500,1.00000,0.97481,1.00000,1.00000
0.62000,1.00000,0.97608,1.00000,1.00000
0.62500,1.00000,0.97735,1.00000,1.00000
0.63000,1.00000,0.97862,1.00000,1.00000
0.63500,1.00000,0.97988,1.00000,1.00000
0.64000,1.00000,0.98115,1.00000,1.00000
0.64500,1.00000,0.98242,1.00000,1.00000
0.65000,1.00000,0.98369,1.00000,1.00000
0.65500,1.00000,0.98496,1.00000,1.00000
0.66000,1.00000,0.98623,1.00000,1.00000
0.66500,1.00000,0.98750,1.00000,1.00000
0.67000,1.00000,0.98876,1.00000,1.00000
0.67500,1.00000,0.99003,1.00000,1.00000
0.68000,1.00000,0.99130,1.00000,1.00000
0.68500,1.00000,0.99257,1.00000,1.00000
0.69000,1.00000,0.99384,1.00000,1.00000
0.69500,1.00000,0.99511,1.00000,1.00000
0.70000,1.00000,0.99638,1.00000,1.00000
0.70500,1.00000,0.99764,1.00000,1.00000
0.71000,1.00000,0.99891,1.00000,1.00000
0.71500,1.00000,1.00000,1.00000,1.00000
0.72000,1.00000,1.00000,1.00000,1.00000
0.72500,1.00000,1.00000,1.00000,1.00000
0.73000,1.00000,1.00000,1.00000,1.00000
0.73500,1.00000,1.00000,1.00000,1.00000
0.74000,1.00000,1.00000,1.00000,1.00000
0.74500,1.00000,1.00000,1.00000,1.00000
0.75000,1.00000,1.00000,1.00000,1.00000
0.75500,1.00000,1.00000,1.00000,1.00000
0.76000,1.00000,1.00000,1.00000,1.00000
0.76500,1.00000,1.00000,1.00000,1.00000
0.77000,1.00000,1.00000,1.00000,1.00000
0.77500,1.00000,1.00000,1.00000,1.00000
0.78000,1.00000,1.00000,1.00000,1.00000
0.78500,1.00000,1.00000,1.00000,1.00000
0.79000,1.00000,1.00000,1.00000,1.00000
0.79500,1.00000,1.00000,1.00000,1.00000
0.80000,1.00000,1.00000,1.00000,1.00000
0.80500,1.00000,1.00000,1.00000,1.00000
0.81000,1.00000,1.00000,1.00000,1.00000
0.81500,1.00000,1.00000,1.00000,1.00000
0.82000,1.00000,1.00000,1.00000,1.00000
0.82500,1.00000,1.00000,1.00000,1.00000
0.83000,1.00000,1.00000,1.00000,1.00000
0.83500,1.00000,1.00000,1.00000,1.00000
0.84000,1.00000,1.00000,1.00000,1.00000
0.84500,1.00000,1.00000,1.00000,1.00000
0.85000,1.00000,1.00000,1.00000,1.00000
0.85500,1.00000,1.00000,1.00000,1.00000
0.86000,1.00000,1.00000,1.00000,1.00000
0.86500,1.00000,1.00000,1.00000,1.00000
0.87000,1.00000,1.00000,1.00000,1.00000
0.87500,1.00000,1.00000,1.00000,1.00000
0.88000,1.00000,1.00000,1.00000,1.00000
0.88500,1.00000,1.00000,1.00000,1.00000
0.89000,1.00000,1.00000,1.00000,1.00000
0.89500,1.00000,1.00000,1.00000,1.00000
0.90000,1.00000,1.00000,1.00000,1.00000
0.90500,1.00000,1.00000,1.00000,1.00000
0.91000,1.00000,1.00000,1.00000,1.00000
0.91500,1.00000,1.00000,1.00000,1.00000
0.92000,1.00000,1.00000,1.00000,1.00000
0.92500,1.00000,1.00000,1.00000,1.00000
0.93000,1.00000,1.00000,1.00000,1.00000
0.93500,1.00000,1.00000,1.00000,1.00000
0.94000,1.00000,1.00000,1.00000,1.00000
0.94500,1.00000,1.00000,1.00000,1.00000
0.95000,1.00000,1.00000,1.00000,1.00000
0.95500,1.00000,1.00000,1.00000,1.00000
0.96000,1.00000,1.00000,1.00000,1.00000
0.96500,1.00000,1.00000,1.00000,1.00000
0.97000,1.00000,1.00000,1.00000,1.00000
0.97500,1.00000,1.00000,1.00000,1.00000
0.98000,1.00000,1.00000,1.00000,1.00000
0.98500,1.00000,1.00000,1.00000,1.00000
0.99000,1.00000,1.00000,1.00000,1.00000
0.99500,1.00000,1.00000,1.00000,1.00000
1.00000,1.00000,1.00000,1.00000,1.00000


==> data/filterer_reward_concentration_same.csv <==
x,Combined,Tier1,Tier2,Tier3
0.00000,0.00000,0.00000,0.00000,0.00000
0.00500,0.27185,0.00421,0.09814,0.08186
0.01000,0.40733,0.00841,0.18770,0.10621
0.01500,0.52599,0.01262,0.23202,0.12016
0.02000,0.63079,0.01682,0.27195,0.12793
0.02500,0.70042,0.02103,0.30824,0.13239
0.03000,0.75295,0.02524,0.34323,0.13642
0.03500,0.79959,0.02944,0.37748,0.14013
0.04000,0.83890,0.03365,0.41050,0.14281
0.04500,0.86856,0.03785,0.44001,0.14507
0.05000,0.89136,0.04206,0.46701,0.14640
0.05500,0.90811,0.04627,0.48912,0.14713
0.06000,0.92083,0.05047,0.50605,0.14733
0.06500,0.93272,0.05468,0.52179,0.14735
0.07000,0.94457,0.05889,0.53694,0.14735
0.07500,0.95516,0.06309,0.55162,0.14735
0.08000,0.96236,0.06730,0.56573,0.14735
0.08500,0.96830,0.07083,0.57958,0.14735
0.09000,0.97425,0.07303,0.59334,0.14735
0.09500,0.98018,0.07522,0.60554,0.14735
0.10000,0.98581,0.07741,0.61643,0.14735
0.10500,0.99021,0.07961,0.62707,0.14735
0.11000,0.99393,0.08180,0.63636,0.14735
0.11500,0.99661,0.08399,0.64370,0.14735
0.12000,0.99845,0.08619,0.64936,0.14735
0.12500,0.99954,0.08838,0.65473,0.14735
0.13000,0.99990,0.09057,0.65968,0.14735
0.13500,1.00000,0.09277,0.66390,0.14735
0.14000,1.00000,0.09496,0.66796,0.14735
0.14500,1.00000,0.09715,0.67166,0.14735
0.15000,1.00000,0.09935,0.67529,0.14735
0.15500,1.00000,0.10154,0.67891,0.14735
0.16000,1.00000,0.10373,0.68253,0.14735
0.16500,1.00000,0.10593,0.68607,0.14735
0.17000,1.00000,0.10737,0.68936,0.14735
0.17500,1.00000,0.10843,0.69251,0.14735
0.18000,1.00000,0.10949,0.69538,0.14735
0.18500,1.00000,0.11056,0.69767,0.14735
0.19000,1.00000,0.11162,0.69949,0.14735
0.19500,1.00000,0.11268,0.70130,0.14735
0.20000,1.00000,0.11375,0.70311,0.14735
0.20500,1.00000,0.11481,0.70493,0.14735
0.21000,1.00000,0.11587,0.70674,0.14735
0.21500,1.00000,0.11693,0.70855,0.14735
0.22000,1.00000,0.11800,0.71036,0.14735
0.22500,1.00000,0.11906,0.71212,0.14735
0.23000,1.00000,0.12012,0.71375,0.14735
0.23500,1.00000,0.12119,0.71513,0.14735
0.24000,1.00000,0.12225,0.71621,0.14735
0.24500,1.00000,0.12331,0.71715,0.14735
0.25000,1.00000,0.12437,0.71796,0.14735
0.25500,1.00000,0.12469,0.71860,0.14735
0.26000,1.00000,0.12500,0.71907,0.14735
0.26500,1.00000,0.12532,0.71932,0.14735
0.27000,1.00000,0.12563,0.71944,0.14735
0.27500,1.00000,0.12595,0.71952,0.14735
0.28000,1.00000,0.12626,0.71952,0.14735
0.28500,1.00000,0.12658,0.71952,0.14735
0.29000,1.00000,0.12689,0.71952,0.14735
0.29500,1.00000,0.12721,0.71952,0.14735
0.30000,1.00000,0.12752,0.71952,0.14735
0.30500,1.00000,0.12784,0.71952,0.14735
0.31000,1.00000,0.12815,0.71952,0.14735
0.31500,1.00000,0.12847,0.71952,0.14735
0.32000,1.00000,0.12878,0.71952,0.14735
0.32500,1.00000,0.12910,0.71952,0.14735
0.33000,1.00000,0.12941,0.71952,0.14735
0.33500,1.00000,0.12969,0.71952,0.14735
0.34000,1.00000,0.12990,0.71952,0.14735
0.34500,1.00000,0.13011,0.71952,0.14735
0.35000,1.00000,0.13032,0.71952,0.14735
0.35500,1.00000,0.13053,0.71952,0.14735
0.36000,1.00000,0.13074,0.71952,0.14735
0.36500,1.00000,0.13095,0.71952,0.14735
0.37000,1.00000,0.13116,0.71952,0.14735
0.37500,1.00000,0.13137,0.71952,0.14735
0.38000,1.00000,0.13158,0.71952,0.14735
0.38500,1.00000,0.13179,0.71952,0.14735
0.39000,1.00000,0.13200,0.71952,0.14735
0.39500,1.00000,0.13221,0.71952,0.14735
0.40000,1.00000,0.13242,0.71952,0.14735
0.40500,1.00000,0.13263,0.71952,0.14735
0.41000,1.00000,0.13284,0.71952,0.14735
0.41500,1.00000,0.13305,0.71952,0.14735
0.42000,1.00000,0.13312,0.71952,0.14735
0.42500,1.00000,0.13312,0.71952,0.14735
0.43000,1.00000,0.13312,0.71952,0.14735
0.43500,1.00000,0.13312,0.71952,0.14735
0.44000,1.00000,0.13312,0.71952,0.14735
0.44500,1.00000,0.13312,0.71952,0.14735
0.45000,1.00000,0.13312,0.71952,0.14735
0.45500,1.00000,0.13312,0.71952,0.14735
0.46000,1.00000,0.13312,0.71952,0.14735
0.46500,1.00000,0.13312,0.71952,0.14735
0.47000,1.00000,0.13312,0.71952,0.14735
0.47500,1.00000,0.13312,0.71952,0.14735
0.48000,1.00000,0.13312,0.71952,0.14735
0.48500,1.00000,0.13312,0.71952,0.14735
0.49000,1.00000,0.13312,0.71952,0.14735
0.49500,1.00000,0.13312,0.71952,0.14735
0.50000,1.00000,0.13312,0.71952,0.14735
0.50500,1.00000,0.13312,0.71952,0.14735
0.51000,1.00000,0.13312,0.71952,0.14735
0.51500,1.00000,0.13312,0.71952,0.14735
0.52000,1.00000,0.13312,0.71952,0.14735
0.52500,1.00000,0.13312,0.71952,0.14735
0.53000,1.00000,0.13312,0.71952,0.14735
0.53500,1.00000,0.13312,0.71952,0.14735
0.54000,1.00000,0.13312,0.71952,0.14735
0.54500,1.00000,0.13312,0.71952,0.14735
0.55000,1.00000,0.13312,0.71952,0.14735
0.55500,1.00000,0.13312,0.71952,0.14735
0.56000,1.00000,0.13312,0.71952,0.14735
0.56500,1.00000,0.13312,0.71952,0.14735
0.57000,1.00000,0.13312,0.71952,0.14735
0.57500,1.00000,0.13312,0.71952,0.14735
0.58000,1.00000,0.13312,0.71952,0.14735
0.58500,1.00000,0.13312,0.71952,0.14735
0.59000,1.00000,0.13312,0.71952,0.14735
0.59500,1.00000,0.13312,0.71952,0.14735
0.60000,1.00000,0.13312,0.71952,0.14735
0.60500,1.00000,0.13312,0.71952,0.14735
0.61000,1.00000,0.13312,0.71952,0.14735
0.61500,1.00000,0.13312,0.71952,0.14735
0.62000,1.00000,0.13312,0.71952,0.14735
0.62500,1.00000,0.13312,0.71952,0.14735
0.63000,1.00000,0.13312,0.71952,0.14735
0.63500,1.00000,0.13312,0.71952,0.14735
0.64000,1.00000,0.13312,0.71952,0.14735
0.64500,1.00000,0.13312,0.71952,0.14735
0.65000,1.00000,0.13312,0.71952,0.14735
0.65500,1.00000,0.13312,0.71952,0.14735
0.66000,1.00000,0.13312,0.71952,0.14735
0.66500,1.00000,0.13312,0.71952,0.14735
0.67000,1.00000,0.13312,0.71952,0.14735
0.67500,1.00000,0.13312,0.71952,0.14735
0.68000,1.00000,0.13312,0.71952,0.14735
0.68500,1.00000,0.13312,0.71952,0.14735
0.69000,1.00000,0.13312,0.71952,0.14735
0.69500,1.00000,0.13312,0.71952,0.14735
0.70000,1.00000,0.13312,0.71952,0.14735
0.70500,1.00000,0.13312,0.71952,0.14735
0.71000,1.00000,0.13312,0.71952,0.14735
0.71500,1.00000,0.13312,0.71952,0.14735
0.72000,1.00000,0.13312,0.71952,0.14735
0.72500,1.00000,0.13312,0.71952,0.14735
0.73000,1.00000,0.13312,0.71952,0.14735
0.73500,1.00000,0.13312,0.71952,0.14735
0.74000,1.00000,0.13312,0.71952,0.14735
0.74500,1.00000,0.13312,0.71952,0.14735
0.75000,1.00000,0.13312,0.71952,0.14735
0.75500,1.00000,0.13312,0.71952,0.14735
0.76000,1.00000,0.13312,0.71952,0.14735
0.76500,1.00000,0.13312,0.71952,0.14735
0.77000,1.00000,0.13312,0.71952,0.14735
0.77500,1.00000,0.13312,0.71952,0.14735
0.78000,1.00000,0.13312,0.71952,0.14735
0.78500,1.00000,0.13312,0.71952,0.14735
0.79000,1.00000,0.13312,0.71952,0.14735
0.79500,1.00000,0.13312,0.71952,0.14735
0.80000,1.00000,0.13312,0.71952,0.14735
0.80500,1.00000,0.13312,0.71952,0.14735
0.81000,1.00000,0.13312,0.71952,0.14735
0.81500,1.00000,0.13312,0.71952,0.14735
0.82000,1.00000,0.13312,0.71952,0.14735
0.82500,1.00000,0.13312,0.71952,0.14735
0.83000,1.00000,0.13312,0.71952,0.14735
0.83500,1.00000,0.13312,0.71952,0.14735
0.84000,1.00000,0.13312,0.71952,0.14735
0.84500,1.00000,0.13312,0.71952,0.14735
0.85000,1.00000,0.13312,0.71952,0.14735
0.85500,1.00000,0.13312,0.71952,0.14735
0.86000,1.00000,0.13312,0.71952,0.14735
0.86500,1.00000,0.13312,0.71952,0.14735
0.87000,1.00000,0.13312,0.71952,0.14735
0.87500,1.00000,0.13312,0.71952,0.14735
0.88000,1.00000,0.13312,0.71952,0.14735
0.88500,1.00000,0.13312,0.71952,0.14735
0.89000,1.00000,0.13312,0.71952,0.14735
0.89500,1.00000,0.13312,0.71952,0.14735
0.90000,1.00000,0.13312,0.71952,0.14735
0.90500,1.00000,0.13312,0.71952,0.14735
0.91000,1.00000,0.13312,0.71952,0.14735
0.91500,1.00000,0.13312,0.71952,0.14735
0.92000,1.00000,0.13312,0.71952,0.14735
0.92500,1.00000,0.13312,0.71952,0.14735
0.93000,1.00000,0.13312,0.71952,0.14735
0.93500,1.00000,0.13312,0.71952,0.14735
0.94000,1.00000,0.13312,0.71952,0.14735
0.94500,1.00000,0.13312,0.71952,0.14735
0.95000,1.00000,0.13312,0.71952,0.14735
0.95500,1.00000,0.13312,0.71952,0.14735
0.96000,1.00000,0.13312,0.71952,0.14735
0.96500,1.00000,0.13312,0.71952,0.14735
0.97000,1.00000,0.13312,0.71952,0.14735
0.97500,1.00000,0.13312,0.71952,0.14735
0.98000,1.00000,0.13312,0.71952,0.14735
0.98500,1.00000,0.13312,0.71952,0.14735
0.99000,1.00000,0.13312,0.71952,0.14735
0.99500,1.00000,0.13312,0.71952,0.14735
1.00000,1.00000,0.13312,0.71952,0.14735


==> data/filterer_reward_concentration_same_old.csv <==
x,Combined,Tier1,Tier2,Tier3
0.00000,0.00000,0.00000,0.00000,0.00000
0.00500,0.27185,0.01843,0.05211,0.33910
0.01000,0.40733,0.03686,0.10423,0.52462
0.01500,0.52599,0.05529,0.15634,0.64827
0.02000,0.63079,0.07372,0.20635,0.73270
0.02500,0.70042,0.09215,0.25554,0.78882
0.03000,0.75295,0.11058,0.30473,0.82602
0.03500,0.79959,0.12902,0.34264,0.86044
0.04000,0.83890,0.14745,0.36637,0.89118
0.04500,0.86856,0.16588,0.39009,0.91123
0.05000,0.89136,0.18431,0.41344,0.92844
0.05500,0.90811,0.20274,0.43488,0.94563
0.06000,0.92083,0.22117,0.45633,0.96194
0.06500,0.93272,0.23960,0.47778,0.97384
0.07000,0.94457,0.25803,0.49737,0.98362
0.07500,0.95516,0.27646,0.51673,0.99066
0.08000,0.96236,0.29489,0.53608,0.99557
0.08500,0.96830,0.31332,0.55500,0.99855
0.09000,0.97425,0.33175,0.57364,0.99960
0.09500,0.98018,0.35019,0.59228,0.99999
0.10000,0.98581,0.36862,0.61077,1.00000
0.10500,0.99021,0.38705,0.62894,1.00000
0.11000,0.99393,0.40548,0.64712,1.00000
0.11500,0.99661,0.42391,0.66529,1.00000
0.12000,0.99845,0.44234,0.68336,1.00000
0.12500,0.99954,0.46077,0.70144,1.00000
0.13000,0.99990,0.47920,0.71951,1.00000
0.13500,1.00000,0.49763,0.73596,1.00000
0.14000,1.00000,0.51606,0.75192,1.00000
0.14500,1.00000,0.53071,0.76787,1.00000
0.15000,1.00000,0.54033,0.78017,1.00000
0.15500,1.00000,0.54994,0.78867,1.00000
0.16000,1.00000,0.55955,0.79717,1.00000
0.16500,1.00000,0.56916,0.80554,1.00000
0.17000,1.00000,0.57877,0.81346,1.00000
0.17500,1.00000,0.58838,0.82138,1.00000
0.18000,1.00000,0.59799,0.82930,1.00000
0.18500,1.00000,0.60761,0.83696,1.00000
0.19000,1.00000,0.61722,0.84460,1.00000
0.19500,1.00000,0.62683,0.85224,1.00000
0.20000,1.00000,0.63644,0.85968,1.00000
0.20500,1.00000,0.64605,0.86703,1.00000
0.21000,1.00000,0.65566,0.87437,1.00000
0.21500,1.00000,0.66528,0.88171,1.00000
0.22000,1.00000,0.67489,0.88905,1.00000
0.22500,1.00000,0.68450,0.89638,1.00000
0.23000,1.00000,0.69411,0.90358,1.00000
0.23500,1.00000,0.70372,0.90961,1.00000
0.24000,1.00000,0.71333,0.91563,1.00000
0.24500,1.00000,0.72295,0.92166,1.00000
0.25000,1.00000,0.73256,0.92658,1.00000
0.25500,1.00000,0.74217,0.93126,1.00000
0.26000,1.00000,0.75178,0.93594,1.00000
0.26500,1.00000,0.76139,0.94007,1.00000
0.27000,1.00000,0.77100,0.94373,1.00000
0.27500,1.00000,0.78061,0.94739,1.00000
0.28000,1.00000,0.79023,0.95077,1.00000
0.28500,1.00000,0.79984,0.95336,1.00000
0.29000,1.00000,0.80520,0.95595,1.00000
0.29500,1.00000,0.80986,0.95854,1.00000
0.30000,1.00000,0.81452,0.96048,1.00000
0.30500,1.00000,0.81918,0.96240,1.00000
0.31000,1.00000,0.82383,0.96432,1.00000
0.31500,1.00000,0.82849,0.96624,1.00000
0.32000,1.00000,0.83315,0.96816,1.00000
0.32500,1.00000,0.83781,0.97008,1.00000
0.33000,1.00000,0.84247,0.97193,1.00000
0.33500,1.00000,0.84712,0.97368,1.00000
0.34000,1.00000,0.85178,0.97543,1.00000
0.34500,1.00000,0.85644,0.97717,1.00000
0.35000,1.00000,0.86110,0.97887,1.00000
0.35500,1.00000,0.86575,0.98057,1.00000
0.36000,1.00000,0.87041,0.98226,1.00000
0.36500,1.00000,0.87507,0.98332,1.00000
0.37000,1.00000,0.87973,0.98428,1.00000
0.37500,1.00000,0.88439,0.98524,1.00000
0.38000,1.00000,0.88904,0.98620,1.00000
0.38500,1.00000,0.89370,0.98716,1.00000
0.39000,1.00000,0.89836,0.98813,1.00000
0.39500,1.00000,0.90302,0.98909,1.00000
0.40000,1.00000,0.90767,0.99005,1.00000
0.40500,1.00000,0.91233,0.99101,1.00000
0.41000,1.00000,0.91699,0.99197,1.00000
0.41500,1.00000,0.92165,0.99292,1.00000
0.42000,1.00000,0.92631,0.99388,1.00000
0.42500,1.00000,0.93096,0.99484,1.00000
0.43000,1.00000,0.93468,0.99570,1.00000
0.43500,1.00000,0.93606,0.99653,1.00000
0.44000,1.00000,0.93744,0.99735,1.00000
0.44500,1.00000,0.93882,0.99811,1.00000
0.45000,1.00000,0.94020,0.99878,1.00000
0.45500,1.00000,0.94159,0.99946,1.00000
0.46000,1.00000,0.94297,1.00000,1.00000
0.46500,1.00000,0.94435,1.00000,1.00000
0.47000,1.00000,0.94573,1.00000,1.00000
0.47500,1.00000,0.94711,1.00000,1.00000
0.48000,1.00000,0.94849,1.00000,1.00000
0.48500,1.00000,0.94987,1.00000,1.00000
0.49000,1.00000,0.95125,1.00000,1.00000
0.49500,1.00000,0.95263,1.00000,1.00000
0.50000,1.00000,0.95401,1.00000,1.00000
0.50500,1.00000,0.95539,1.00000,1.00000
0.51000,1.00000,0.95677,1.00000,1.00000
0.51500,1.00000,0.95815,1.00000,1.00000
0.52000,1.00000,0.95953,1.00000,1.00000
0.52500,1.00000,0.96091,1.00000,1.00000
0.53000,1.00000,0.96229,1.00000,1.00000
0.53500,1.00000,0.96367,1.00000,1.00000
0.54000,1.00000,0.96505,1.00000,1.00000
0.54500,1.00000,0.96643,1.00000,1.00000
0.55000,1.00000,0.96781,1.00000,1.00000
0.55500,1.00000,0.96919,1.00000,1.00000
0.56000,1.00000,0.97057,1.00000,1.00000
0.56500,1.00000,0.97195,1.00000,1.00000
0.57000,1.00000,0.97333,1.00000,1.00000
0.57500,1.00000,0.97438,1.00000,1.00000
0.58000,1.00000,0.97530,1.00000,1.00000
0.58500,1.00000,0.97622,1.00000,1.00000
0.59000,1.00000,0.97714,1.00000,1.00000
0.59500,1.00000,0.97806,1.00000,1.00000
0.60000,1.00000,0.97898,1.00000,1.00000
0.60500,1.00000,0.97990,1.00000,1.00000
0.61000,1.00000,0.98082,1.00000,1.00000
0.61500,1.00000,0.98174,1.00000,1.00000
0.62000,1.00000,0.98266,1.00000,1.00000
0.62500,1.00000,0.98358,1.00000,1.00000
0.63000,1.00000,0.98450,1.00000,1.00000
0.63500,1.00000,0.98542,1.00000,1.00000
0.64000,1.00000,0.98634,1.00000,1.00000
0.64500,1.00000,0.98726,1.00000,1.00000
0.65000,1.00000,0.98817,1.00000,1.00000
0.65500,1.00000,0.98909,1.00000,1.00000
0.66000,1.00000,0.99001,1.00000,1.00000
0.66500,1.00000,0.99093,1.00000,1.00000
0.67000,1.00000,0.99185,1.00000,1.00000
0.67500,1.00000,0.99277,1.00000,1.00000
0.68000,1.00000,0.99369,1.00000,1.00000
0.68500,1.00000,0.99461,1.00000,1.00000
0.69000,1.00000,0.99553,1.00000,1.00000
0.69500,1.00000,0.99645,1.00000,1.00000
0.70000,1.00000,0.99737,1.00000,1.00000
0.70500,1.00000,0.99829,1.00000,1.00000
0.71000,1.00000,0.99921,1.00000,1.00000
0.71500,1.00000,1.00000,1.00000,1.00000
0.72000,1.00000,1.00000,1.00000,1.00000
0.72500,1.00000,1.00000,1.00000,1.00000
0.73000,1.00000,1.00000,1.00000,1.00000
0.73500,1.00000,1.00000,1.00000,1.00000
0.74000,1.00000,1.00000,1.00000,1.00000
0.74500,1.00000,1.00000,1.00000,1.00000
0.75000,1.00000,1.00000,1.00000,1.00000
0.75500,1.00000,1.00000,1.00000,1.00000
0.76000,1.00000,1.00000,1.00000,1.00000
0.76500,1.00000,1.00000,1.00000,1.00000
0.77000,1.00000,1.00000,1.00000,1.00000
0.77500,1.00000,1.00000,1.00000,1.00000
0.78000,1.00000,1.00000,1.00000,1.00000
0.78500,1.00000,1.00000,1.00000,1.00000
0.79000,1.00000,1.00000,1.00000,1.00000
0.79500,1.00000,1.00000,1.00000,1.00000
0.80000,1.00000,1.00000,1.00000,1.00000
0.80500,1.00000,1.00000,1.00000,1.00000
0.81000,1.00000,1.00000,1.00000,1.00000
0.81500,1.00000,1.00000,1.00000,1.00000
0.82000,1.00000,1.00000,1.00000,1.00000
0.82500,1.00000,1.00000,1.00000,1.00000
0.83000,1.00000,1.00000,1.00000,1.00000
0.83500,1.00000,1.00000,1.00000,1.00000
0.84000,1.00000,1.00000,1.00000,1.00000
0.84500,1.00000,1.00000,1.00000,1.00000
0.85000,1.00000,1.00000,1.00000,1.00000
0.85500,1.00000,1.00000,1.00000,1.00000
0.86000,1.00000,1.00000,1.00000,1.00000
0.86500,1.00000,1.00000,1.00000,1.00000
0.87000,1.00000,1.00000,1.00000,1.00000
0.87500,1.00000,1.00000,1.00000,1.00000
0.88000,1.00000,1.00000,1.00000,1.00000
0.88500,1.00000,1.00000,1.00000,1.00000
0.89000,1.00000,1.00000,1.00000,1.00000
0.89500,1.00000,1.00000,1.00000,1.00000
0.90000,1.00000,1.00000,1.00000,1.00000
0.90500,1.00000,1.00000,1.00000,1.00000
0.91000,1.00000,1.00000,1.00000,1.00000
0.91500,1.00000,1.00000,1.00000,1.00000
0.92000,1.00000,1.00000,1.00000,1.00000
0.92500,1.00000,1.00000,1.00000,1.00000
0.93000,1.00000,1.00000,1.00000,1.00000
0.93500,1.00000,1.00000,1.00000,1.00000
0.94000,1.00000,1.00000,1.00000,1.00000
0.94500,1.00000,1.00000,1.00000,1.00000
0.95000,1.00000,1.00000,1.00000,1.00000
0.95500,1.00000,1.00000,1.00000,1.00000
0.96000,1.00000,1.00000,1.00000,1.00000
0.96500,1.00000,1.00000,1.00000,1.00000
0.97000,1.00000,1.00000,1.00000,1.00000
0.97500,1.00000,1.00000,1.00000,1.00000
0.98000,1.00000,1.00000,1.00000,1.00000
0.98500,1.00000,1.00000,1.00000,1.00000
0.99000,1.00000,1.00000,1.00000,1.00000
0.99500,1.00000,1.00000,1.00000,1.00000
1.00000,1.00000,1.00000,1.00000,1.00000


==> data/gf_boxplot_data.csv <==
Category,Position,Series,Color,Offset,P10,Q1,Median,Q3,P90
Hij-Prov,1,Longer,hexBlue,-0.15,427.00,669.00,767.00,789.00,794.00
Hij-Prov,1,Same,hexBronze,0.15,46.00,280.00,546.00,728.00,772.00
Hij-Prov-Prov,2,Longer,hexBlue,-0.15,245.60,556.00,740.00,778.00,790.00
Hij-Prov-Prov,2,Same,hexBronze,0.15,12.00,110.25,320.00,595.75,735.70
Hij-Peer,3,Longer,hexBlue,-0.15,1.00,3.00,10.00,142.00,199.00
Hij-Peer,3,Same,hexBronze,0.15,1.00,1.00,2.00,7.00,12.00
Hij-Prov-Peer,4,Longer,hexBlue,-0.15,1.00,2.00,6.00,79.00,185.00
Hij-Prov-Peer,4,Same,hexBronze,0.15,1.00,1.00,2.00,5.00,41.20


==> data/gf_data.csv <==
Category,LongerPrefix,SamePrefix
Hij-Prov,96.5,85.1
Hij-Prov-Prov,95.3,73.3
Hij-Peer,44.6,25.9
Hij-Prov-Peer,43.8,17.9
Hij-Prov-Cust,2.4,0.7
Hij-Cust-Cust,1.4,0.1
Hij-Peer-Cust,4.6,1.1
Hij-Cust,1.6,0.6


==> data/payment_divergence_exp2_longer.csv <==
Quartile,Linear,LinearStd,LinearMAE,N
Top25,4.1319,17.5547,10.9941,1158
25to50,-4.5938,13.2118,6.9641,894
50to75,-0.6476,5.0498,1.0350,968
Bottom25,-0.0739,0.7867,0.0752,691

==> data/payment_divergence_exp2_same.csv <==
Quartile,Linear,LinearStd,LinearMAE,N
Top25,-8.8644,24.3976,17.1911,1158
25to50,2.9631,17.9597,9.0603,894
50to75,2.5464,16.1780,5.1739,968
Bottom25,7.4543,20.0642,7.8499,691

==> data/payment_divergence_longer.csv <==
Quartile,Alpha1,Alpha1MAE,AlphaHalf,AlphaHalfMAE,AlphaQuarter,AlphaQuarterMAE,Linear,LinearMAE
Top25,-5.6728,13.45,-3.5386,9.14,-1.8720,4.69,-0.3150,15.96
25to50,0.4709,6.08,-0.7725,5.18,-1.0645,3.43,-0.3241,7.37
50to75,1.4368,4.27,0.8461,3.82,0.2392,2.56,-0.1160,4.08
Bottom25,2.2445,4.79,2.4270,5.18,2.0603,4.18,0.6082,4.08


==> data/payment_divergence_same.csv <==
Quartile,Alpha1,Alpha1MAE,AlphaHalf,AlphaHalfMAE,AlphaQuarter,AlphaQuarterMAE,Linear,LinearMAE
Top25,-15.2540,20.74,-9.4340,13.20,-4.8932,6.73,-15.0165,20.76
25to50,0.4369,8.41,-1.1621,6.46,-1.4644,4.07,0.3717,8.49
50to75,4.7879,5.71,2.9921,4.28,1.4583,2.71,4.7400,5.73
Bottom25,6.0490,7.28,5.0404,6.47,3.4875,4.61,5.9871,7.25


==> data/payment_share_by_category.csv <==
Category,LongerPrefix,SamePrefix
Hij-Prov,8.02,14.53
Hij-Prov-Prov,2.04,16.03
Hij-Peer,0.00,0.02
Hij-Prov-Peer,0.00,0.03
Hij-Prov-Cust,0.00,0.00
Hij-Cust-Cust,0.24,1.34
Hij-Peer-Cust,0.05,0.41
Hij-Cust,0.00,0.00


==> data/reward_concentration_by_setB_longer.csv <==
x,SetB0,SetB5,SetB10,SetB15,SetB20,SetB25,SetB50
0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000
0.00500,0.47133,0.34151,0.34687,0.35583,0.33201,0.37509,0.40896
0.01000,0.71443,0.49334,0.53011,0.52466,0.50281,0.53873,0.53142
0.01500,0.85812,0.59818,0.63959,0.61398,0.60256,0.63157,0.60407
0.02000,0.92946,0.68282,0.71485,0.68576,0.67714,0.70003,0.66096
0.02500,0.95592,0.75875,0.76945,0.74313,0.73352,0.75442,0.70780
0.03000,0.97786,0.80667,0.80759,0.78614,0.77658,0.79457,0.74531
0.03500,0.98698,0.84416,0.83873,0.81969,0.81040,0.82613,0.77570
0.04000,0.98973,0.87412,0.86256,0.84555,0.83659,0.85064,0.80138
0.04500,0.99235,0.89755,0.88314,0.86717,0.85813,0.86988,0.82651
0.05000,0.99496,0.91485,0.90013,0.88576,0.87583,0.88578,0.85164
0.05500,0.99736,0.92920,0.91487,0.90064,0.89029,0.90067,0.87494
0.06000,0.99897,0.94039,0.92632,0.91293,0.90322,0.91555,0.89392
0.06500,0.99962,0.95043,0.93538,0.92368,0.91570,0.92955,0.90938
0.07000,1.00000,0.95939,0.94356,0.93364,0.92817,0.94043,0.92251
0.07500,1.00000,0.96696,0.95110,0.94350,0.94012,0.94924,0.93485
0.08000,1.00000,0.97214,0.95852,0.95326,0.95004,0.95714,0.94597
0.08500,1.00000,0.97720,0.96595,0.96220,0.95849,0.96454,0.95554
0.09000,1.00000,0.98225,0.97331,0.96951,0.96552,0.97150,0.96395
0.09500,1.00000,0.98714,0.98003,0.97541,0.97179,0.97780,0.97116
0.10000,1.00000,0.99097,0.98477,0.98047,0.97753,0.98301,0.97734
0.10500,1.00000,0.99368,0.98866,0.98492,0.98268,0.98722,0.98279
0.11000,1.00000,0.99595,0.99207,0.98846,0.98660,0.99062,0.98727
0.11500,1.00000,0.99778,0.99472,0.99149,0.98994,0.99346,0.99117
0.12000,1.00000,0.99906,0.99673,0.99406,0.99275,0.99572,0.99423
0.12500,1.00000,0.99973,0.99818,0.99617,0.99508,0.99727,0.99639
0.13000,1.00000,0.99995,0.99909,0.99777,0.99690,0.99849,0.99776
0.13500,1.00000,1.00000,0.99965,0.99885,0.99826,0.99922,0.99870
0.14000,1.00000,1.00000,0.99989,0.99949,0.99917,0.99958,0.99927
0.14500,1.00000,1.00000,1.00000,0.99979,0.99960,0.99980,0.99961
0.15000,1.00000,1.00000,1.00000,0.99994,0.99983,0.99993,0.99980
0.15500,1.00000,1.00000,1.00000,1.00000,0.99995,0.99999,0.99992
0.16000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,0.99999
0.16500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.17000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.17500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.18000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.18500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.19000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.19500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.20000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.20500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.21000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.21500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.22000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.22500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.23000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.23500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.24000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.24500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.25000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.25500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.26000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.26500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.27000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.27500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.28000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.28500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.29000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.29500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.30000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.30500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.31000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.31500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.32000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.32500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.33000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.33500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.34000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.34500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.35000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.35500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.36000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.36500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.37000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.37500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.38000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.38500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.39000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.39500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.40000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.40500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.41000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.41500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.42000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.42500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.43000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.43500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.44000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.44500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.45000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.45500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.46000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.46500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.47000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.47500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.48000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.48500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.49000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.49500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.50000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.50500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.51000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.51500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.52000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.52500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.53000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.53500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.54000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.54500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.55000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.55500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.56000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.56500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.57000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.57500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.58000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.58500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.59000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.59500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.60000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.60500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.61000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.61500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.62000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.62500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.63000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.63500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.64000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.64500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.65000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.65500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.66000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.66500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.67000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.67500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.68000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.68500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.69000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.69500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.70000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.70500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.71000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.71500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.72000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.72500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.73000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.73500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.74000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.74500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.75000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.75500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.76000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.76500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.77000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.77500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.78000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.78500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.79000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.79500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.80000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.80500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.81000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.81500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.82000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.82500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.83000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.83500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.84000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.84500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.85000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.85500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.86000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.86500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.87000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.87500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.88000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.88500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.89000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.89500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.90000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.90500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.91000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.91500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.92000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.92500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.93000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.93500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.94000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.94500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.95000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.95500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.96000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.96500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.97000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.97500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.98000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.98500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.99000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.99500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000


==> data/reward_concentration_by_setB_same.csv <==
x,SetB0,SetB5,SetB10,SetB15,SetB20,SetB25,SetB50
0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000
0.00500,0.37348,0.27185,0.36737,0.33739,0.32713,0.38830,0.43172
0.01000,0.68168,0.40733,0.53697,0.50031,0.48255,0.54161,0.54937
0.01500,0.84378,0.52599,0.63517,0.60357,0.58445,0.64054,0.62047
0.02000,0.91055,0.63079,0.70845,0.67521,0.66122,0.70725,0.67526
0.02500,0.94827,0.70042,0.75770,0.72750,0.71539,0.75445,0.71868
0.03000,0.97075,0.75295,0.79605,0.77045,0.75879,0.79145,0.75387
0.03500,0.97729,0.79959,0.82401,0.80212,0.79177,0.82094,0.78172
0.04000,0.98207,0.83890,0.84783,0.82810,0.81771,0.84418,0.80724
0.04500,0.98646,0.86856,0.86641,0.84929,0.84044,0.86296,0.83266
0.05000,0.99084,0.89136,0.88246,0.86707,0.85859,0.87878,0.85789
0.05500,0.99486,0.90811,0.89650,0.88188,0.87424,0.89438,0.87989
0.06000,0.99827,0.92083,0.90877,0.89568,0.88803,0.90996,0.89749
0.06500,0.99936,0.93272,0.91969,0.90805,0.90140,0.92370,0.91193
0.07000,1.00000,0.94457,0.92927,0.91897,0.91478,0.93478,0.92475
0.07500,1.00000,0.95516,0.93781,0.92976,0.92793,0.94403,0.93681
0.08000,1.00000,0.96236,0.94614,0.94055,0.93881,0.95241,0.94759
0.08500,1.00000,0.96830,0.95446,0.95094,0.94808,0.96021,0.95677
0.09000,1.00000,0.97425,0.96277,0.95952,0.95606,0.96751,0.96481
0.09500,1.00000,0.98018,0.97093,0.96687,0.96328,0.97417,0.97186
0.10000,1.00000,0.98581,0.97778,0.97327,0.96995,0.98000,0.97797
0.10500,1.00000,0.99021,0.98348,0.97879,0.97612,0.98484,0.98339
0.11000,1.00000,0.99393,0.98816,0.98371,0.98180,0.98894,0.98792
0.11500,1.00000,0.99661,0.99219,0.98809,0.98667,0.99249,0.99174
0.12000,1.00000,0.99845,0.99542,0.99182,0.99052,0.99521,0.99457
0.12500,1.00000,0.99954,0.99749,0.99478,0.99370,0.99707,0.99658
0.13000,1.00000,0.99990,0.99883,0.99690,0.99595,0.99845,0.99788
0.13500,1.00000,1.00000,0.99959,0.99857,0.99778,0.99917,0.99880
0.14000,1.00000,1.00000,0.99991,0.99932,0.99893,0.99957,0.99933
0.14500,1.00000,1.00000,1.00000,0.99973,0.99949,0.99981,0.99962
0.15000,1.00000,1.00000,1.00000,0.99994,0.99978,0.99996,0.99981
0.15500,1.00000,1.00000,1.00000,1.00000,0.99995,1.00000,0.99993
0.16000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,0.99999
0.16500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.17000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.17500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.18000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.18500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.19000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.19500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.20000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.20500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.21000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.21500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.22000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.22500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.23000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.23500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.24000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.24500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.25000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.25500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.26000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.26500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.27000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.27500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.28000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.28500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.29000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.29500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.30000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.30500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.31000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.31500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.32000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.32500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.33000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.33500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.34000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.34500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.35000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.35500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.36000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.36500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.37000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.37500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.38000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.38500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.39000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.39500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.40000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.40500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.41000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.41500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.42000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.42500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.43000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.43500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.44000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.44500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.45000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.45500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.46000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.46500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.47000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.47500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.48000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.48500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.49000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.49500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.50000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.50500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.51000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.51500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.52000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.52500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.53000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.53500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.54000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.54500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.55000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.55500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.56000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.56500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.57000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.57500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.58000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.58500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.59000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.59500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.60000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.60500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.61000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.61500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.62000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.62500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.63000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.63500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.64000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.64500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.65000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.65500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.66000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.66500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.67000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.67500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.68000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.68500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.69000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.69500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.70000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.70500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.71000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.71500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.72000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.72500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.73000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.73500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.74000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.74500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.75000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.75500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.76000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.76500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.77000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.77500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.78000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.78500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.79000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.79500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.80000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.80500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.81000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.81500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.82000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.82500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.83000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.83500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.84000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.84500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.85000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.85500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.86000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.86500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.87000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.87500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.88000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.88500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.89000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.89500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.90000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.90500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.91000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.91500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.92000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.92500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.93000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.93500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.94000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.94500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.95000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.95500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.96000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.96500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.97000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.97500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.98000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.98500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.99000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
0.99500,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000
1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000,1.00000


==> data/reward_pdf_hist_longer.csv <==
Bin,left,right,Combined,Tier1,Tier2,Tier3
1,0,1,96.481,75.000,91.787,99.136
2,1,2,1.026,8.333,2.415,0.216
3,2,3,1.173,8.333,2.899,0.216
4,3,4,0.587,8.333,0.966,0.216
5,4,5,0.147,0.000,0.483,0.000
6,5,6,0.147,0.000,0.000,0.216
7,6,7,0.000,0.000,0.000,0.000
8,7,8,0.147,0.000,0.483,0.000
9,8,9,0.147,0.000,0.483,0.000
10,9,10,0.000,0.000,0.000,0.000
11,10,11,0.000,0.000,0.000,0.000
12,11,12,0.000,0.000,0.000,0.000
13,12,13,0.000,0.000,0.000,0.000
14,13,14,0.000,0.000,0.000,0.000
15,14,15,0.000,0.000,0.000,0.000
16,15,16,0.147,0.000,0.483,0.000
17,16,17,0.000,0.000,0.000,0.000
18,17,18,0.000,0.000,0.000,0.000
19,18,19,0.000,0.000,0.000,0.000
20,19,20,0.000,0.000,0.000,0.000
21,20,100,0.000,0.000,0.000,0.000


==> data/reward_pdf_hist_same.csv <==
x,left,right,Combined,Tier1,Tier2,Tier3
0.000155,0.000111,0.000215,0.075740,0.000000,0.000000,0.232270
0.000300,0.000215,0.000417,0.000000,0.000000,0.000000,0.000000
0.000580,0.000417,0.000808,0.000000,0.000000,0.000000,0.000000
0.001124,0.000808,0.001564,0.000000,0.000000,0.000000,0.000000
0.002177,0.001564,0.003029,0.000000,0.000000,0.000000,0.000000
0.004215,0.003029,0.005865,0.037870,0.000000,0.000000,0.116135
0.008162,0.005865,0.011358,0.113610,0.000000,0.122247,0.116135
0.015806,0.011358,0.021996,0.075740,0.000000,0.061124,0.116135
0.030609,0.021996,0.042595,0.113610,0.000000,0.061124,0.232270
0.059275,0.042595,0.082487,0.189350,0.000000,0.122247,0.348404
0.114788,0.082487,0.159738,0.340830,0.000000,0.244494,0.580674
0.222291,0.159738,0.309337,0.643790,0.000000,0.672359,0.696809
0.430471,0.309337,0.599039,0.643790,1.393617,0.733483,0.348404
0.833617,0.599039,1.160054,0.302960,0.000000,0.305618,0.348404
1.614320,1.160054,2.246472,0.378700,0.696809,0.488988,0.116135
3.126170,2.246472,4.350348,0.454440,0.696809,0.550112,0.232270
6.053903,4.350348,8.424553,0.037870,0.696809,0.000000,0.000000
11.723528,8.424553,16.314350,0.075740,0.000000,0.122247,0.000000


==> data/reward_share_by_population_bin_longer.csv <==
Bin,left,right,Combined,Tier1,Tier2,Tier3
1,0.00000,0.01000,0.46460,0.00000,0.24567,0.12144
2,0.01000,0.02000,0.20320,0.00000,0.12224,0.01746
3,0.02000,0.03000,0.13343,0.00000,0.07207,0.00599
4,0.03000,0.04000,0.07087,0.00000,0.05485,0.00413
5,0.04000,0.05000,0.04231,0.00000,0.05003,0.00266
6,0.05000,0.06000,0.02326,0.00000,0.04452,0.00065
7,0.06000,0.07000,0.01992,0.00000,0.02629,0.00003
8,0.07000,0.08000,0.01373,0.00000,0.02336,0.00000
9,0.08000,0.09000,0.01038,0.03505,0.02010,0.00000
10,0.09000,0.10000,0.00908,0.00000,0.01715,0.00000
11,0.10000,0.11000,0.00516,0.00000,0.01448,0.00000
12,0.11000,0.12000,0.00284,0.00000,0.01192,0.00000
13,0.12000,0.13000,0.00114,0.00000,0.00943,0.00000
14,0.13000,0.14000,0.00008,0.00000,0.00775,0.00000
15,0.14000,0.15000,0.00000,0.00000,0.00956,0.00000
16,0.15000,0.16000,0.00000,0.00000,0.00593,0.00000
17,0.16000,0.17000,0.00000,0.02228,0.00533,0.00000
18,0.17000,0.18000,0.00000,0.00000,0.00480,0.00000
19,0.18000,0.19000,0.00000,0.00000,0.00361,0.00000
20,0.19000,0.20000,0.00000,0.00000,0.00297,0.00000
21,0.20000,1.00000,0.00000,0.02444,0.01380,0.00000


==> data/reward_share_by_population_bin_same.csv <==
Bin,left,right,Combined,Tier1,Tier2,Tier3
1,0.00000,0.01000,0.37845,0.00000,0.18467,0.10151
2,0.01000,0.02000,0.23658,0.00000,0.08234,0.02599
3,0.02000,0.03000,0.13258,0.00000,0.06926,0.00752
4,0.03000,0.04000,0.08964,0.00000,0.06608,0.00733
5,0.04000,0.05000,0.04912,0.00000,0.05626,0.00406
6,0.05000,0.06000,0.03186,0.00000,0.04092,0.00090
7,0.06000,0.07000,0.02451,0.00000,0.03033,0.00005
8,0.07000,0.08000,0.01906,0.00000,0.02836,0.00000
9,0.08000,0.09000,0.01226,0.07010,0.02676,0.00000
10,0.09000,0.10000,0.01034,0.00000,0.02423,0.00000
11,0.10000,0.11000,0.00889,0.00000,0.02057,0.00000
12,0.11000,0.12000,0.00497,0.00000,0.01521,0.00000
13,0.12000,0.13000,0.00162,0.00000,0.01038,0.00000
14,0.13000,0.14000,0.00012,0.00000,0.00874,0.00000
15,0.14000,0.15000,0.00000,0.00000,0.01099,0.00000
16,0.15000,0.16000,0.00000,0.00000,0.00701,0.00000
17,0.16000,0.17000,0.00000,0.03656,0.00665,0.00000
18,0.17000,0.18000,0.00000,0.00000,0.00598,0.00000
19,0.18000,0.19000,0.00000,0.00000,0.00416,0.00000
20,0.19000,0.20000,0.00000,0.00000,0.00350,0.00000
21,0.20000,1.00000,0.00000,0.02646,0.01711,0.00000


==> data/reward_share_histogram_longer.csv <==
Bin,left,right,Fraction,Count
1,0.000000,0.000000,0.865103,590
2,0.000000,0.005306,0.087977,60
3,0.005306,0.010613,0.013196,9
4,0.010613,0.015919,0.007331,5
5,0.015919,0.021225,0.002933,2
6,0.021225,0.026532,0.008798,6
7,0.026532,0.031838,0.002933,2
8,0.031838,0.037144,0.002933,2
9,0.037144,0.042451,0.001466,1
10,0.042451,0.047757,0.000000,0
11,0.047757,0.053063,0.001466,1
12,0.053063,0.058369,0.001466,1
13,0.058369,0.063676,0.000000,0
14,0.063676,0.068982,0.000000,0
15,0.068982,0.074288,0.001466,1
16,0.074288,0.079595,0.000000,0
17,0.079595,0.084901,0.000000,0
18,0.084901,0.090207,0.001466,1
19,0.090207,0.095514,0.000000,0
20,0.095514,0.100820,0.000000,0
21,0.100820,0.106126,0.000000,0
22,0.106126,0.111433,0.000000,0
23,0.111433,0.116739,0.000000,0
24,0.116739,0.122045,0.000000,0
25,0.122045,0.127352,0.000000,0
26,0.127352,0.132658,0.000000,0
27,0.132658,0.137964,0.000000,0
28,0.137964,0.143271,0.000000,0
29,0.143271,0.148577,0.000000,0
30,0.148577,0.153883,0.000000,0
31,0.153883,0.159190,0.001466,1


==> data/reward_share_histogram_same.csv <==
Bin,left,right,Fraction,Count
1,0.000000,0.000000,0.864507,587
2,0.000000,0.003167,0.063328,43
3,0.003167,0.006333,0.023564,16
4,0.006333,0.009500,0.007364,5
5,0.009500,0.012667,0.004418,3
6,0.012667,0.015834,0.010309,7
7,0.015834,0.019000,0.004418,3
8,0.019000,0.022167,0.000000,0
9,0.022167,0.025334,0.001473,1
10,0.025334,0.028501,0.001473,1
11,0.028501,0.031667,0.001473,1
12,0.031667,0.034834,0.004418,3
13,0.034834,0.038001,0.004418,3
14,0.038001,0.041168,0.001473,1
15,0.041168,0.044334,0.002946,2
16,0.044334,0.047501,0.000000,0
17,0.047501,0.050668,0.000000,0
18,0.050668,0.053834,0.000000,0
19,0.053834,0.057001,0.000000,0
20,0.057001,0.060168,0.000000,0
21,0.060168,0.063335,0.000000,0
22,0.063335,0.066501,0.000000,0
23,0.066501,0.069668,0.000000,0
24,0.069668,0.072835,0.001473,1
25,0.072835,0.076002,0.000000,0
26,0.076002,0.079168,0.000000,0
27,0.079168,0.082335,0.000000,0
28,0.082335,0.085502,0.000000,0
29,0.085502,0.088669,0.000000,0
30,0.088669,0.091835,0.001473,1
31,0.091835,0.095002,0.001473,1


==> data/top_ases_by_reward.csv <==
longer prefix
Rank,ASN,Tier,Degree,n_eligible,ShareOfAggregateRewardPool
1,AS35805,Tier-2,474,220,15.92%
2,AS263903,Tier-2,258,350,8.65%
3,AS24342,Tier-2,38,422,7.26%
4,AS9365,Tier-3,30,265,5.67%
5,AS64050,Tier-2,484,306,4.96%
6,AS55805,Tier-2,286,197,4.00%
7,AS4755,Tier-1,1562,92,3.50%
8,AS140096,Tier-2,110,292,3.21%
9,AS912,Tier-3,18,249,3.12%
10,AS270735,Tier-2,174,365,2.94%
11,AS47864,Tier-2,86,303,2.54%
12,AS38235,Tier-2,474,519,2.50%
13,AS207811,Tier-2,208,73,2.50%
14,AS17378,Tier-2,402,338,2.35%
15,AS9416,Tier-3,30,170,2.33%
16,AS12741,Tier-1,1958,98,2.23%
17,AS47232,Tier-2,200,96,2.11%
18,AS55655,Tier-1,938,414,1.70%
19,AS208293,Tier-2,98,28,1.43%
20,AS34304,Tier-2,54,104,1.20%

same length prefix
Rank,ASN,Tier,Degree,n_eligible,ShareOfAggregateRewardPool
1,AS35805,Tier-2,474,106,9.50%
2,AS64050,Tier-2,484,235,8.97%
3,AS4755,Tier-1,1562,86,7.01%
4,AS55805,Tier-2,286,119,4.32%
5,AS9365,Tier-3,30,127,4.13%
6,AS263903,Tier-2,258,56,3.91%
7,AS12741,Tier-1,1958,92,3.66%
8,AS9416,Tier-3,30,110,3.56%
9,AS47232,Tier-2,200,43,3.53%
10,AS270735,Tier-2,174,137,3.40%
11,AS207811,Tier-2,208,58,3.31%
12,AS17378,Tier-2,402,181,3.30%
13,AS38235,Tier-2,474,232,2.91%
14,AS140096,Tier-2,110,115,2.72%
15,AS24342,Tier-2,38,141,2.40%
16,AS55655,Tier-1,938,239,1.77%
17,AS30456,Tier-2,86,20,1.70%
18,AS912,Tier-3,18,62,1.64%
19,AS786,Tier-2,196,172,1.55%
20,AS208293,Tier-2,98,18,1.48%

AS35805 - Silknet: Tier 2, Georgia, 20yr old
AS64050 - BGP Network Limited: Tier 2, Hong Kong, 10yr old
AS24342 - BRACNet: T2, Bangladesh, 21yr old
AS4755 - TATA: T2, India, 30yr
AS9365 - its communications: T3, Japan, 24yr
AS55805 - MobiCom: T2, Mongolia, 15yr
AS263903 - INFORBARRA: T2, Brazil, 11yr old
AS12741 - Netia SA: T2, Poland, 23yr old
AS9416 - KBT: T2, Taiwan, 27yr
AS47232 - ISP Alliance: T2, Czech Republic, 18 yr 

==> data/zero_proxy_cdf_longer.csv <==
SF,CDF
2,0.310550
3,0.706881
4,0.772477
5,0.818807
6,0.838532
7,0.850917
8,0.860092
9,0.867890
10,0.877523
11,0.882110
12,0.887615
13,0.890367
14,0.893578
15,0.895872
16,0.898624
17,0.900459
18,0.901376
19,0.901835
20,0.903211
21,0.905963
22,0.907339
23,0.911927
24,0.914679
25,0.916514
26,0.917431
27,0.918349
28,0.922018
29,0.922477
30,0.922936
34,0.924312
35,0.924771
36,0.926606
38,0.927064
39,0.927523
41,0.927982
42,0.928440
44,0.929817
46,0.930275
47,0.932110
49,0.933486
50,0.934862
51,0.935780
52,0.936239
53,0.936697
57,0.937156
58,0.937615
59,0.938532
60,0.939908
62,0.940367
63,0.941284
64,0.941743
70,0.942202
72,0.942661
73,0.943119
75,0.943578
77,0.944037
80,0.944495
83,0.944954
85,0.945413
89,0.945872
90,0.946789
96,0.947706
97,0.948165
98,0.949083
99,0.950459
103,0.950917
106,0.951376
107,0.951835
119,0.952294
131,0.952752
132,0.953211
133,0.953670
134,0.954128
136,0.954587
139,0.955505
140,0.955963
147,0.956422
154,0.956881
158,0.957339
162,0.957798
169,0.958257
183,0.958716
190,0.959174
192,0.959633
213,0.960092
222,0.960550
230,0.961009
260,0.961468
263,0.961927
270,0.962385
290,0.962844
298,0.963303
314,0.963761
366,0.964220
403,0.964679
493,0.965138
541,0.965596
612,0.966055
618,0.966514
632,0.966972
633,0.969266
634,0.972018
806,0.972477
885,0.972936
1589,0.973394
1590,0.974312
1656,0.974771
1798,0.975229
2017,0.975688
4035,0.976147
4330,0.976606
4983,0.977064
6805,0.977523
9389,0.977982
10969,0.978440
16564,0.978899
17913,0.979358
18478,0.979817
18691,0.980275
19618,0.980734
20096,0.981193
20220,0.981651
20281,0.982110
20786,0.982569
21277,0.983028
22168,0.983486
23070,0.983945
24187,0.984404
24871,0.984862
25107,0.985321
30189,0.985780
39780,0.986239
39852,0.986697
41683,0.987156
42145,0.987615
43814,0.988073
44881,0.988532
46208,0.988991
46895,0.989450
51721,0.989908
51766,0.990367
74146,0.990826
76795,0.991284
76932,0.991743
76972,0.992202
77126,0.992661
77256,0.993119
77301,0.993578
77530,0.994037
77554,0.994495
77600,0.994954
77640,0.995413
77656,0.995872
77671,0.996330
77683,0.996789
77771,0.997248
77781,0.997706
77807,0.998165
77817,0.999083
77819,1.000000


==> data/zero_proxy_cdf_same.csv <==
SF,CDF
1,0.208716
2,0.579358
3,0.868349
4,0.905046
5,0.923394
6,0.933945
7,0.941284
8,0.946789
9,0.950917
10,0.957339
11,0.960550
12,0.961927
13,0.964220
14,0.965138
15,0.967431
16,0.970642
17,0.971560
18,0.973394
19,0.974771
20,0.977064
21,0.977523
22,0.978899
23,0.980734
25,0.981651
28,0.982569
29,0.983486
30,0.984404
37,0.984862
42,0.985321
44,0.986239
45,0.986697
52,0.987156
59,0.987615
62,0.989450
109,0.989908
154,0.990367
200,0.990826
207,0.991284
260,0.991743
263,0.992202
276,0.992661
339,0.993119
763,0.993578
936,0.994037
2126,0.994495
2222,0.994954
3149,0.995413
5249,0.995872
6007,0.996330
7258,0.996789
9084,0.997248
14372,0.997706
17605,0.998165
24098,0.998624
25847,0.999083
56917,0.999541
61632,1.000000

